A More General Linear Projectile Problem

In a full 3D context, we study a projectile subject to linear drag, a non-uniform gravitational field, time-dependent wind, and parameterized atmospheric thinning. In this general context, we provide integral solutions, exact to $\mathcal{ O }( \varepsilon )$, for the position and velocity of the projectile, where $\varepsilon$ is a small perturbation parameter; in the special case of constant wind, we provide closed-form solutions, exact to $\mathcal{ O }( \varepsilon )$. Under the constant-wind assumption, we provide closed-form solutions of $\mathcal{ O }( 1 )$ for the time of tangency, times of flight, and extreme values of the radius achieved by the projectile. We provide physical interpretations throughout, including a physical interpretation of the branches $W_0$ and $W_{ -1 }$ of the Lambert W function in the context of flight time. We also provide parameterized, error-controlled algorithms to compute trajectories, complete with a full Matlab implementation that we make freely available. We compare the results of our implementation to a general-purpose, stiff ODE solver.

==> lpd__data__baseball.csv <==
t_0,t_1,t_s,traj_0,traj_1,traj_num,ode_err_0,ode_err_1,ode_err_num,pos_dev_0,pos_dev_1,vel_dev_0,vel_dev_1
0,0,0,0,0,0,1.84170426726819e-20,3.48359876771368e-11,1.5087241357461e-16,0,0,0,0
0.04,0.04,0.04,0.840678934939206,0.840678858570755,0.840678937733173,3.01885363838086e-07,1.2356993429521e-11,4.66505213491607e-17,2.8114407289864e-09,7.91624233188382e-08,5.94065444152926e-08,4.07674513851243e-11
0.08,0.08,0.08,1.66565949469805,1.6656598187983,1.66565950307995,5.98668139858095e-07,2.56210465668577e-11,6.05355527655661e-16,8.74777831841774e-09,3.15718353273029e-07,2.36288365398678e-07,3.61653339657805e-12
0.12,0.12,0.12,2.47494172677398,2.47494091372937,2.47494174726307,8.90376940805229e-07,3.10535687599562e-11,3.03440777187585e-16,2.21643931392268e-08,8.33533704384952e-07,5.28646368929458e-07,2.73043023360057e-11
0.16,0.16,0.16,3.26852567959577,3.26852529961616,3.26852572709322,1.17704081717583e-06,2.39452797876351e-11,4.63243460020577e-16,5.15550043553701e-08,4.27477061974623e-07,9.34492060169844e-07,1.03048902784213e-10
0.2,0.2,0.2,4.0464113978669,4.04641123116016,4.04641148727387,1.45868927367445e-06,5.8618632245052e-11,1.81427839390418e-16,9.76133802718287e-08,2.561137084192e-07,1.45184744843589e-06,4.83434658462401e-11
0.24,0.24,0.24,4.80859893001616,4.80859920196235,4.80859908368438,1.73535228878899e-06,5.38336983503267e-11,3.2949121997448e-16,1.67933086241016e-07,1.18278010790642e-07,2.07874563518158e-06,1.35312776190502e-10
0.28,0.28,0.28,5.55508832167834,5.55508510582149,5.55508856382221,2.00706032709472e-06,6.45846597774159e-11,2.00697484666344e-16,2.64979312811526e-07,3.45800072115376e-06,2.81323058599342e-06,3.12636826521914e-10
0.32,0.32,0.32,6.28587961941957,6.28588033653796,6.28587997984141,2.27384435997857e-06,1.06420155415844e-10,1.98923193400107e-16,3.94631924744183e-07,3.56696548141966e-07,3.6533574496191e-06,2.03853275217936e-10
0.36,0.36,0.36,7.00097287166864,7.00097160600126,7.00097338203341,2.53573588496241e-06,1.0401961841918e-10,1.96696621970238e-16,5.59368545830191e-07,1.77603217686641e-06,4.59719262230399e-06,1.38991975455351e-10
0.4,0.4,0.4,7.70036812499166,7.7003697194159,7.70036882162094,2.79276694083396e-06,1.07338156895137e-10,3.31052595657917e-16,7.64222305958535e-07,8.97794969979867e-07,5.64281386954824e-06,1.52153845980954e-10
0.44,0.44,0.44,8.38406542595476,8.38406633306295,8.38406634703279,3.04497013124089e-06,5.57907712206519e-11,3.27337994005979e-16,1.01168135503875e-06,1.3970380208659e-08,6.78831046545581e-06,1.40085672422176e-10
0.48,0.48,0.48,9.05206482112408,9.05206690263003,9.052066010423,3.29237864180443e-06,8.78189420869009e-11,1.25756445950494e-16,1.30763157662295e-06,8.92207041683026e-07,8.03178337351226e-06,3.85653761919883e-10
0.52,0.52,0.52,9.70436635706574,9.70436232350767,9.7043678611517,3.53502626520101e-06,1.00299319662739e-10,4.67867566380632e-16,1.65541514380091e-06,5.53764402900206e-06,9.37134539193585e-06,3.15342195180791e-10
0.56,0.56,0.56,10.3409700812772,10.3409760026261,10.3409719495103,3.77294741915303e-06,1.23935525153601e-10,1.21169496626768e-15,2.05837967124984e-06,4.05311584497796e-06,1.08051213168737e-05,4.09710745154273e-10
0.6,0.6,0.6,10.9618760421872,10.9618775146082,10.9618783276528,4.00617717416896e-06,1.57067020540553e-10,1.36336546743164e-15,2.52072242849904e-06,8.13044608225539e-07,1.2331248093552e-05,4.80365827012333e-10
0.64,0.64,0.64,11.567084283568,11.5670894104987,11.5670870421454,4.23475127056028e-06,1.27854614196051e-10,2.26579601532706e-15,3.04579872587375e-06,2.36835332698053e-06,1.39478749965753e-05,7.27453372469878e-10
0.68,0.68,0.68,12.1565948547795,12.1565939560533,12.1565981451422,4.45870614994848e-06,1.62370086724022e-10,3.77340405544763e-15,3.63696885759892e-06,4.18908895148701e-06,1.56531637941466e-05,6.86888577647499e-10
0.72,0.72,0.72,12.7304078014567,12.730419925414,12.7304116869345,4.67807897462954e-06,1.92554885273181e-10,4.22620721591848e-15,4.29928129329421e-06,8.23847949798828e-06,1.74452889503039e-05,5.62522316399742e-10
0.76,0.76,0.76,13.288523171097,13.2885211063549,13.2885277150199,4.89290765954509e-06,1.90539540510991e-10,5.43273631720374e-15,5.03357812240053e-06,6.60866499432143e-06,1.93224377570911e-05,7.78711695319047e-10
0.8,0.8,0.8,13.8309410084039,13.8309389036149,13.8309462796897,5.10323089417782e-06,2.15528353524176e-10,7.84630241486055e-15,5.84575597608221e-06,7.37607479358518e-06,2.12828105550682e-05,6.43028643742007e-10
0.84,0.84,0.84,14.3576613646001,14.3576696589589,14.357667433098,5.30908817637161e-06,2.05211991133143e-10,8.29909316870013e-15,6.73751038092195e-06,2.22586095420068e-06,2.33246209444266e-05,1.03989809119665e-09
0.88,0.88,0.88,14.8686842825264,14.8686988921836,14.8686912208796,5.51051983616789e-06,1.85154625877226e-10,9.50595371645286e-15,7.7122245077284e-06,7.67130405936665e-06,2.54460959282477e-05,6.9893714464065e-10
0.92,0.92,0.92,15.3640098106116,15.364002966322,15.3640176951885,5.70756706986366e-06,1.92309520211428e-10,1.14673773135178e-14,8.77412260454069e-06,1.47288665200702e-05,2.76454761490898e-05,1.9402250706006e-09
0.96,0.96,0.96,15.8436379963532,15.8436336182058,15.8436469044536,5.90027196970276e-06,2.23710336027015e-10,1.22218019004603e-14,9.92492123989931e-06,1.3286247852389e-05,2.99210161239712e-05,9.5484026693509e-10
1,1,1,16.3075688872486,16.3075862601399,16.3075788971037,6.08867755708732e-06,2.34293776683278e-10,1.3277939778373e-14,1.11680185735125e-05,7.3630362973458e-06,3.22709843991988e-05,1.61865141497729e-09
1.04,1.04,1.04,16.75580252707,16.7558137783781,16.7558137243614,6.2728278145606e-06,2.44544204135232e-10,1.43341729796063e-14,1.25059826061617e-05,5.40181678710859e-08,3.46936637972034e-05,1.38736497279389e-09
1.08,1.08,1.08,17.1883389651775,17.1883496530354,17.1883514337242,6.4527677224501e-06,2.59997481717422e-10,1.5239517354436e-14,1.39430546634038e-05,1.78068887484539e-06,3.71873516821768e-05,1.16490481047138e-09
1.12,1.12,1.12,17.6051782481372,17.6051805419847,17.6051920754835,6.62854329351171e-06,2.75057347982539e-10,1.56922702347127e-14,1.54818116950436e-05,1.15334987874036e-05,3.97503601335117e-05,1.89540650181534e-09
1.16,1.16,1.16,18.0063204225153,18.006331583485,18.0063356962055,6.8002016095514e-06,2.76053884184199e-10,1.73520176616047e-14,1.71231765183802e-05,4.11272056552635e-06,4.23810162067661e-05,1.4754576650432e-09
1.2,1.2,1.2,18.3917655358091,18.3917754916474,18.3917823480442,6.96779086011901e-06,2.64088299420386e-10,1.75030416352517e-14,1.88722360716084e-05,6.85639679778578e-06,4.50776622098971e-05,1.80319127399516e-09
1.24,1.24,1.24,18.7615136327222,18.7615374838933,18.7615320747718,7.13136038010041e-06,2.97014481309988e-10,2.02189516671773e-14,2.07291001076965e-05,5.40912152076326e-06,4.78386559026821e-05,1.88162892990903e-09
1.28,1.28,1.28,19.1155647626147,19.1155733708292,19.115584930405,7.29096069375501e-06,3.04236383468909e-10,2.42929780882782e-14,2.26988633700533e-05,1.15595757964676e-05,5.06623707891832e-05,1.82194367374718e-09
1.32,1.32,1.32,19.4539189720526,19.4539280449972,19.4539409596473,7.44664355200836e-06,2.89930276583811e-10,2.88196625350737e-14,2.47808298095604e-05,1.29146501449797e-05,5.35471964143623e-05,1.91356805465214e-09
1.36,1.36,1.36,19.7765763076022,19.7765921363607,19.7766002146527,7.59846197760459e-06,3.16074314971438e-10,3.10830978543096e-14,2.69809299240757e-05,8.07829203987531e-06,5.64915385932788e-05,2.03375148238759e-09
1.4,1.4,1.4,20.0835368139669,20.0835593044758,20.0835627391934,7.7464703074007e-06,3.1003854283275e-10,3.36482855979756e-14,2.92993142585805e-05,3.43471793380699e-06,5.94938196837195e-05,2.68086680900444e-09
1.44,1.44,1.44,20.3748005414382,20.3748184237629,20.3748285854235,7.89072424038056e-06,3.33674677815521e-10,4.02875281125714e-14,3.17386224048194e-05,1.0161660618715e-05,6.25524788805387e-05,2.10803062889116e-09
1.48,1.48,1.48,20.6503675347194,20.6503982292488,20.6503977989778,8.03128087982644e-06,3.25196169887703e-10,4.69268238921268e-14,3.43006787356755e-05,4.3027110199215e-07,6.56659725899071e-05,2.53921421238168e-09
1.52,1.52,1.52,20.9102378422394,20.9102698424831,20.910270431079,8.16819878380255e-06,3.18939977444993e-10,5.06992298474254e-14,3.69889597945818e-05,5.88595931775165e-07,6.88327746536334e-05,2.11588788309722e-09
1.56,1.56,1.56,21.1544115087017,21.1544486340135,21.1544465264305,8.30153801198674e-06,3.19471117743776e-10,5.23591988921197e-14,3.98044855440538e-05,2.10758365219276e-06,7.20513766796829e-05,3.11441582754083e-09
1.6,1.6,1.6,21.3828885834664,21.3829270098358,21.3829261362553,8.43136017574784e-06,3.32129697241827e-10,5.88476930681891e-14,4.27499278737194e-05,8.7358057675687e-07,7.53202883115722e-05,2.94228112858092e-09
1.64,1.64,1.64,21.5956691130996,21.5957371536642,21.5957093071193,8.55772848726087e-06,3.26385088554619e-10,6.48835464724125e-14,4.58263309191151e-05,2.7846545051768e-05,7.86380377112021e-05,2.36195500146719e-09
1.68,1.68,1.68,21.7927531423047,21.7927979156375,21.7927960855886,8.68070781190463e-06,3.29430502041964e-10,6.91087378298217e-14,4.90363857741762e-05,1.83004924674915e-06,8.20031717599694e-05,3.55907134219203e-09
1.72,1.72,1.72,21.9741407185793,21.9742009341717,21.9741865191609,8.80036472069514e-06,3.28454646295435e-10,7.00143277776452e-14,5.23811605855291e-05,1.44150108297568e-05,8.54142564693728e-05,2.73363385216681e-09
1.76,1.76,1.76,22.1398318922147,22.1398878591135,22.1398806590587,8.91676754277154e-06,3.38665648432777e-10,7.54466923268044e-14,5.58625522664454e-05,7.20005492914574e-06,8.88698772500297e-05,2.87805299272843e-09
1.8,1.8,1.8,22.2898267051205,22.2899008365348,22.2898785490543,9.0299864166325e-06,3.33561615648007e-10,8.14826918223212e-14,5.94832801206222e-05,2.22874807161493e-05,9.23686394314385e-05,3.06708535497157e-09
1.84,1.84,1.84,22.4241252066568,22.4241725541651,22.424180239439,9.14009334803456e-06,3.49975978051526e-10,8.54061836506155e-14,6.3245258256401e-05,7.68527411032252e-06,9.59091685312548e-05,4.38312304518997e-09
1.88,1.88,1.88,22.5427274443209,22.5428025200963,22.5427857767791,9.24716226240935e-06,3.40204328624509e-10,8.54064278806711e-14,6.71487930363327e-05,1.67433174710089e-05,9.94901106617556e-05,3.26074378562888e-09
1.92,1.92,1.92,22.6456334646791,22.6456743218005,22.6456952076405,9.35126905816502e-06,3.42190301205534e-10,9.0084432431486e-14,7.11950195794483e-05,2.08858401258455e-05,0.000103110132902582,4.0398752539499e-09
1.96,1.96,1.96,22.7328433133662,22.7329130470753,22.7329085785896,9.4524916630615e-06,3.38947668233681e-10,9.61205457119018e-14,7.53867014807836e-05,4.46848677361903e-06,0.000106767923774303,4.16881027982133e-09
2,2,2,22.8043570378795,22.8044366920367,22.8044259399176,9.55091008792151e-06,3.39382279222095e-10,9.97423251293584e-14,7.97249971594631e-05,1.07521192475903e-05,0.000110462193586549,3.68086488622351e-09
2.04,2.04,2.04,22.8601746847853,22.8602752052248,22.8602473353967,9.64660648082477e-06,3.38812420449958e-10,1.01402493327787e-13,8.42110807498378e-05,2.78698282322989e-05,0.000114191674915693,3.64859470164944e-09
2.08,2.08,2.08,22.9002963025123,22.9003551024944,22.9003728125244,9.7396651815996e-06,3.39110292590456e-10,1.02911793542905e-13,8.88461420940566e-05,1.77100302572598e-05,0.000117955122985408,4.18312246563669e-09
2.12,2.12,2.12,22.924721935764,22.9248092835769,22.9248024206609,9.83017277055969e-06,3.39722419611458e-10,1.05175563627133e-13,9.36321873459055e-05,6.86291646076339e-06,0.000121751316174935,4.22021777732588e-09
2.16,2.16,2.16,22.9334516329691,22.9335289187729,22.9335362063721,9.91821812474318e-06,3.37122258193007e-10,1.05477654098597e-13,9.85696342976153e-05,7.28759979296948e-06,0.000125579056425945,4.21996161980932e-09
2.2,2.2,2.2,22.9264854397625,22.9265693724155,22.9265742152929,1.00038924633622e-05,3.38396514610017e-10,1.05025258263126e-13,0.000103660517565704,4.84287851050874e-06,0.000129437169755787,4.22854927586179e-09
2.24,2.24,2.24,22.9038234045729,22.9039074005559,22.9039164930582,1.00872893991894e-05,3.31952777003568e-10,1.06232766008837e-13,0.000108904493210011,9.09250246451075e-06,0.000133324506698247,5.13355983661522e-09
2.28,2.28,2.28,22.8654655730352,22.8655899809673,22.8655630880967,1.0168504980646e-05,3.28966391365937e-10,1.07289372137019e-13,0.000114304423322854,2.689287099776e-05,0.000137239942814889,4.50270582369901e-09
2.32,2.32,2.32,22.8114119935781,22.8115330310538,22.8115140460432,1.02476377376677e-05,3.40824266938175e-10,1.07440592983369e-13,0.000119860794429958,1.89850110552788e-05,0.000141182379206277,4.77405063993356e-09
2.36,2.36,2.36,22.7416627109051,22.7417909828946,22.7417694143951,1.03247887173723e-05,3.460130984332e-10,1.08949905110665e-13,0.000125572532139992,2.15684997365463e-05,0.000145150743019672,4.85414644353119e-09
2.39527660554343,2.39527660554343,2.39527660554343,22.6671248050407,22.667232118547,22.6672357013449,1.03912672985891e-05,3.28781391715469e-10,1.10911902801899e-13,0.000130741810658956,3.58280018354168e-06,0.000148671184141266,5.3912994204267e-09
2.43527660554343,2.43527660554343,2.43527660554343,22.5678377253935,22.5679502384737,22.5679534273222,1.38275723958083e-07,2.03710244119364e-11,1.11214017045315e-13,0.00015482877356329,1.11489582142173e-05,0.000148681547061607,5.38993070568295e-09
2.47527660554343,2.47527660554343,2.47527660554343,22.4528551902622,22.4529715692624,22.4529756950215,2.77919236065607e-07,1.95235908879668e-11,1.1272336885409e-13,0.000160749384230294,1.14522969788481e-05,0.000148712550451805,5.41716852003339e-09
2.51527660554343,2.51527660554343,2.51527660554343,22.3221772471443,22.3222991228104,22.3223025528714,4.19042616732149e-07,7.13370052842282e-12,1.15439934858532e-13,0.000166674661698262,1.12206770273429e-05,0.00014876280172206,5.39731558343737e-09
2.55527660554343,2.55527660554343,2.55527660554343,22.1758039379492,22.1759304497391,22.1759340465069,5.61754683752921e-07,1.94097802959953e-11,1.16949298057322e-13,0.000172604374164681,1.12729547567895e-05,0.00014883096964219,5.41569241609849e-09
2.59527660554343,2.59527660554343,2.59527660554343,22.0137353157625,22.0138653349131,22.013870222494,7.06160935613002e-07,1.77132670575389e-11,1.17704147422032e-13,0.000178538994157414,1.17487883113531e-05,0.000148915788291224,5.40745935451057e-09
2.63527660554343,2.63527660554343,2.63527660554343,21.8359714243561,21.836104969494,21.8361111246049,8.52363515011648e-07,1.26463604301146e-11,1.20571670273638e-13,0.000184479707716738,1.23302346717183e-05,0.000149016060969287,5.47939115426572e-09
2.67527660554343,2.67527660554343,2.67527660554343,21.642512309365,21.6426530396566,21.6426568031311,1.00046118056155e-06,1.3078554533511e-11,1.22081033543183e-13,0.000190427008270813,1.13278512486643e-05,0.000149130664082934,5.48468707885576e-09
2.71527660554343,2.71527660554343,2.71527660554343,21.4333580201492,21.4335038261488,21.4335072990507,1.15054929365392e-06,3.19349239516145e-11,1.22534111129337e-13,0.000196381397268509,1.12346721342907e-05,0.000149258551094913,5.35970974769896e-09
2.75527660554343,2.75527660554343,2.75527660554343,21.2085086014122,21.2086592372507,21.2086626607925,1.30271981801845e-06,1.95669397020722e-11,1.24948938710328e-13,0.000202342675749149,1.1219756919104e-05,0.000149398756475701,5.53559294395919e-09
2.79527660554343,2.79527660554343,2.79527660554343,20.9679641015828,20.9681185195222,20.9681229339913,1.45706132949807e-06,6.73180862532646e-11,1.26760153045958e-13,0.000208311360265728,1.15609366623168e-05,0.000149550399609614,5.40508039239391e-09
2.83527660554343,2.83527660554343,2.83527660554343,20.7117245662957,20.7118823742494,20.7118881633505,1.61365903679006e-06,3.12032463093985e-11,1.27515047085467e-13,0.000214287978432243,1.21523169297542e-05,0.00014971268881571,5.3071022637291e-09
2.87527660554343,2.87527660554343,2.87527660554343,20.4397900411859,20.4399529295042,20.4399583935738,1.77259481182596e-06,7.42218557263807e-12,1.31288075904356e-13,0.000220273069919194,1.20009808231703e-05,0.000149884925408615,5.44697794290899e-09
2.91527660554343,2.91527660554343,2.91527660554343,20.1521605765447,20.1523319995031,20.1523336740211,1.93394722700983e-06,2.52651337627326e-11,1.35966522470642e-13,0.000226267187436568,1.08159993101658e-05,0.000150066507740453,5.33416282825447e-09
2.95527660554343,2.95527660554343,2.95527660554343,19.8488362161443,19.8490076120943,19.849014046602,2.09779160502479e-06,3.05403195155081e-11,1.40645010061871e-13,0.000232269471786426,1.2473530550882e-05,0.000150256935338965,5.64902746309265e-09
2.99527660554343,2.99527660554343,2.99527660554343,19.5298170074821,19.5300008617342,19.5299995560199,2.26420006849075e-06,2.61219456605138e-11,1.44116284893135e-13,0.000238281215894712,1.07656479355274e-05,0.000150455813134952,5.3854194667568e-09
3.03527660554343,3.03527660554343,3.03527660554343,19.1951029971242,19.1952829360962,19.195290248841,2.43324160207642e-06,3.06511397329443e-11,1.46833043758563e-13,0.000244301590324302,1.29482531194776e-05,0.000150662855749788,5.38730216808205e-09
3.07527660554343,3.07527660554343,3.07527660554343,18.8446942334995,18.8448824491352,18.8448861716315,2.60498211614347e-06,2.37538042930241e-11,1.54378851148536e-13,0.000250331210158064,1.13163756268487e-05,0.000150877891816753,5.45425382567072e-09
3.11527660554343,3.11527660554343,3.11527660554343,18.4785907622427,18.4787771180272,18.4787873672321,2.77948451624138e-06,2.21103559364466e-11,1.61622895959614e-13,0.000256369997051595,1.48065273700218e-05,0.00015110086832845,5.39946312596109e-09
3.15527660554343,3.15527660554343,3.15527660554343,18.0967926280573,18.0969882020727,18.0969938831404,2.95680877671487e-06,2.61709942842037e-11,1.66150610505487e-13,0.000262419322954181,1.21028201477024e-05,0.000151331855145566,5.55939838668848e-09
3.19527660554343,3.19527660554343,3.19527660554343,17.6992998803034,17.6995112961158,17.6995057612658,3.13701201470512e-06,2.79266593100231e-11,1.6705654613121e-13,0.000268477012481869,1.2035693605924e-05,0.00015157104953016,5.75485059500954e-09
3.23527660554343,3.23527660554343,3.23527660554343,17.2861125664786,17.2863181484863,17.2863230481744,3.32014857013098e-06,3.83716729364829e-11,1.74753413512981e-13,0.000274543773525084,1.17562275842025e-05,0.00015181878081389,5.34142167348111e-09
3.27527660554343,3.27527660554343,3.27527660554343,16.8572307303548,16.8574411701411,16.8574457895011,3.50627008642598e-06,4.01986712626029e-11,1.81846676412409e-13,0.000280621055763856,1.16430172022629e-05,0.000152075514743418,5.35816589289536e-09
3.31527660554343,3.31527660554343,3.31527660554343,16.4126544203609,16.4128727382049,16.412874029018,3.69542559075346e-06,4.06671757048723e-11,1.87129055672441e-13,0.000286706769979262,1.07649477001841e-05,0.000152341858297931,5.58563035243364e-09
3.35527660554343,3.35527660554343,3.35527660554343,15.9523836839944,15.9525900315493,15.9526078114286,3.88766157609036e-06,5.74320630425501e-11,1.88487782318671e-13,0.000292801716094605,2.07442572680346e-05,0.000152618564242375,5.85169890243892e-09
3.39527660554343,3.39527660554343,3.39527660554343,15.4764185668901,15.4766520792618,15.4766471795738,4.08302208591448e-06,6.6558897488648e-11,1.93015661028418e-13,0.000298904590775563,1.1756994132425e-05,0.000152906535783974,5.35101235249923e-09
3.43527660554343,3.43527660554343,3.43527660554343,14.9847591165453,14.9849994545802,14.9849921800196,4.28154879463465e-06,5.86345648399584e-11,2.00109062148966e-13,0.000305016980258552,1.29288895956255e-05,0.000153206830938609,5.77673131474732e-09
3.47527660554343,3.47527660554343,3.47527660554343,14.477405378595,14.4776298506185,14.4776428584009,4.48328109107783e-06,7.76096334489859e-11,2.05693375163096e-13,0.000311139083872732,1.68354114056937e-05,0.00015352066696445,6.01027926237484e-09
3.51527660554343,3.51527660554343,3.51527660554343,13.9543574005365,13.9545989027247,13.9545992566273,4.68825615941118e-06,7.43967404860374e-11,2.08410383141542e-13,0.00031726901316002,1.06944256151993e-05,0.000153849424611819,5.88359595731079e-09
3.55527660554343,3.55527660554343,3.55527660554343,13.4156152298674,13.4158677263185,13.4158614203334,4.89650905934553e-06,9.28892515811682e-11,2.09467361238378e-13,0.00032340706277008,1.24102234056401e-05,0.000154194652223032,5.39847287039776e-09
3.59527660554343,3.59527660554343,3.59527660554343,12.8611789122224,12.8614214239642,12.8614293923602,5.10807280665418e-06,9.54973038914322e-11,2.16409971903662e-13,0.000329552867873891,1.33317643505981e-05,0.000154558069467745,5.47454239796148e-09
3.63527660554343,3.63527660554343,3.63527660554343,12.2910484950989,12.2912912266329,12.2913032192737,5.32297844899006e-06,1.09968745103539e-10,2.22296222637892e-13,0.000335707532414932,1.60644520972885e-05,0.000154941570626485,5.76256577636265e-09
3.67527660554343,3.67527660554343,3.67527660554343,11.7052240250632,11.7054825397208,11.7054829429835,5.54125514415706e-06,1.27446123180008e-10,2.26220619850292e-13,0.000341869387175883,1.06962012070054e-05,0.000155347227778365,5.55945729525203e-09
3.71527660554343,3.71527660554343,3.71527660554343,11.10370554775,11.1039533345029,11.1039686081931,5.76293023300503e-06,1.49639708824265e-10,2.26372168137525e-13,0.000348039650730636,1.86426784695891e-05,0.000155777293295657,6.17158954389952e-09
3.75527660554343,3.75527660554343,3.75527660554343,10.4864931115881,10.4867457011715,10.4867602596059,5.9880293121243e-06,1.63918426821412e-10,2.32862156646785e-13,0.000354217487552396,1.80608192805974e-05,0.00015623420196103,5.76771036630938e-09
3.79527660554343,3.79527660554343,3.79527660554343,9.85358676314354,9.85385339148343,9.85385794006288,6.21657630497804e-06,1.76389951464943e-10,2.39503096501899e-13,0.000360402836762071,1.16176724937644e-05,0.000156720571986182,5.87904640914213e-09
3.83527660554343,3.83527660554343,3.83527660554343,9.20498654711992,9.20525111909956,9.20526169426739,6.44859353125173e-06,1.90516656042755e-10,2.44333081589658e-13,0.000366595708715007,1.50358985099565e-05,0.000157239205800068,6.12370317970261e-09
3.87527660554343,3.87527660554343,3.87527660554343,8.54069251380861,8.54095042310655,8.54097156506032,6.68410176955181e-06,2.13911708441591e-10,2.45842926751372e-13,0.000372795491203197,2.36903136582872e-05,0.000157793089725763,5.99832654720338e-09
3.91527660554343,3.91527660554343,3.91527660554343,7.86070470698178,7.86097488924861,7.86098759621382,6.92312032700232e-06,2.45943285173353e-10,2.48258279532106e-13,0.000379003048254805,1.66050448026386e-05,0.000158385392848339,6.05541253651934e-09
3.95527660554343,3.95527660554343,3.95527660554343,7.1650231750682,7.16531146597117,7.16530983243138,7.16566709692945e-06,2.80483036816214e-10,2.52031904829854e-13,0.000385217238208782,1.08143650387097e-05,0.000159019464674705,6.05840772015951e-09
3.99527660554343,3.99527660554343,3.99527660554343,6.45364796370268,6.45393385738134,6.45393831748515,7.41175862127646e-06,3.21116806882515e-10,2.5459821411085e-13,0.000391439094221431,1.15837316976288e-05,0.000159698831710243,6.14095333127746e-09
4.03527660554343,4.03527660554343,4.03527660554343,5.72657911945134,5.72688383702189,5.72687309328467,7.66141014757352e-06,3.37320030402301e-10,2.56711778549699e-13,0.000397668352481383,1.51566407297567e-05,0.000160427192953868,5.88114447958173e-09
4.07527660554343,4.07527660554343,4.07527660554343,4.98381669167429,4.98411693237722,4.98411420267075,7.91463568414804e-06,3.46939428175941e-10,2.58221668712447e-13,0.00040390416494215,1.10328529984966e-05,0.000161208413990756,5.88899566656016e-09
4.11527660554343,4.11527660554343,4.11527660554343,4.22536072414368,4.22566791810095,4.22566169127822,8.17144805485053e-06,3.90778882066376e-10,2.59580654776372e-13,0.000410149217445731,1.23728095905952e-05,0.000162046519787019,6.05905761898134e-09
4.15527660554343,4.15527660554343,4.15527660554343,3.45121126435697,3.45151702594012,3.45151560101658,8.43185894979679e-06,4.32324541949786e-10,2.60185048859771e-13,0.0004164014991995,1.07861264317363e-05,0.0001629456859955,6.25806270634631e-09
4.19527660554343,4.19527660554343,4.19527660554343,2.6613683598116,2.66167957615107,2.661675975658,8.69587897470873e-06,4.82473989717315e-10,2.60336687088146e-13,0.000422661858300358,1.12824347371678e-05,0.000163910228916476,6.36616887968704e-09
4.23527660554343,4.23527660554343,4.23527660554343,1.85583205707371,1.85612929426134,1.85614285804331,8.96351769842459e-06,5.29917218928873e-10,2.60488323682281e-13,0.00042893057632062,1.72702082584371e-05,0.000164944594013328,6.67658956250402e-09
4.27527660554343,4.27527660554343,4.27527660554343,1.03460240270942,1.0349249150604,1.03491629101336,9.23478369896706e-06,5.78243289805226e-10,2.60639956144666e-13,0.000435208059071205,1.37377719626374e-05,0.000166053343010486,7.0649268986519e-09
4.31527660554343,4.31527660554343,4.31527660554343,0.197679444216192,0.19799648411572,0.197996318340302,9.50968460625326e-06,6.07587450717509e-10,2.6033882715469e-13,0.000441495509541273,1.06938356776958e-05,0.000167241139605233,6.88104955374229e-09
4.32461033147888,4.32462630873318,4.32462630873318,0.000131005421280861,0.000103270635008812,0.000109671615064144,9.57435463677941e-06,6.22799444143783e-10,2.60489914549652e-13,0.000442963903215517,1.24621633598176e-05,0.000167530185749161,6.96908117505811e-09


==> lpd__data__beach_ball.csv <==
t_0,t_1,t_s,traj_0,traj_1,traj_num,ode_err_0,ode_err_1,ode_err_num,pos_dev_0,pos_dev_1,vel_dev_0,vel_dev_1
0,0,0,637100.000000001,637100.000000001,637100.000000001,2.19102117805739e-16,2.19102117805739e-16,0,0,0,0,0
27.9946500818273,27.9946405449914,27.9946500818273,633922.620619078,633922.620613283,633922.618447669,1.42744719566779e-06,1.5283841453162e-12,1.65053228996831e-13,0.00217140931636095,4.33064997196198e-07,0.000158541855739713,1.60753190939008e-10
39.6105741237217,39.6105604390788,39.6105741237217,630737.80368654,630737.803680197,630737.79928237,1.42815627953868e-06,1.52961914272686e-12,3.16246679668933e-13,0.0044041695073247,4.76837158203125e-07,0.00022594360336825,2.59205992990118e-10
48.5188163288547,48.5187994632049,48.5188163288547,627552.910178795,627552.910172117,627552.903531255,1.42882610375502e-06,1.53128697566678e-12,4.38977672413856e-13,0.00664753932505846,5.03845512866974e-07,0.000277755534227708,3.47540666257969e-10
56.0260931151249,56.0260735683879,56.0260931151249,624367.985349989,624367.985343095,624367.976453115,1.42948658223415e-06,1.53273155391159e-12,5.41182383206005e-13,0.00889687426388264,5.355104804039e-07,0.000321519663600611,4.27689887133589e-10
62.6381415701104,62.6381196616021,62.6381415701104,621183.043366101,621183.043359033,621183.032215694,1.43014368197972e-06,1.53417159163119e-12,6.30986408934083e-13,0.0111504066735506,5.61587512493134e-07,0.000360153116901074,4.96640954491453e-10
68.614247558825,68.6142235152972,68.614247558825,617998.090533765,617998.090526554,617998.077126547,1.4307993920439e-06,1.53560709509522e-12,7.17575442707242e-13,0.0134072182700038,5.82076609134674e-07,0.000395150448525783,5.72754292506732e-10
74.1084126377345,74.1083866309738,74.1084126377345,614813.130216122,614813.130208799,614813.114549353,1.43145456269908e-06,1.53703806929351e-12,7.93120348630709e-13,0.0156667688861489,6.137415766716e-07,0.000427398692750103,6.47673918696511e-10
79.2209683656127,79.2209405316025,79.2209683656127,611628.164420242,611628.164412808,611628.146491544,1.43210962098662e-06,1.53824700632362e-12,8.65698961219178e-13,0.0179286981001496,6.23986124992371e-07,0.000457475348866865,7.21229302815046e-10
84.0216022333903,84.0215726832499,84.0216022333903,608443.19444055,608443.194433026,608443.174247785,1.43276480303092e-06,1.53988644718533e-12,9.39230762946499e-13,0.0201927656307817,6.44475221633911e-07,0.0004857812444925,7.91374081800499e-10
88.5610525164424,88.5610213431921,88.5610525164424,605258.221160768,605258.221153166,605258.198701975,1.43342025251136e-06,1.54108674325229e-12,1.01110748339426e-12,0.0224587926641107,6.65895640850067e-07,0.000512607999667125,8.62314668628142e-10
92.8776226769128,92.8775899599092,92.8776226769128,602073.245211163,602073.245203487,602073.220484514,1.43407605888812e-06,1.54228292266204e-12,1.07721194650335e-12,0.0247266488149762,6.84522092342377e-07,0.000538175613428393,9.3314156860542e-10
97.0010712257107,97.0010370336978,97.0010712257107,598888.267057067,598888.267049319,598888.240060844,1.4347322836897e-06,1.54369170819348e-12,1.13842657312111e-12,0.0269962223246694,6.94766640663147e-07,0.000562654877626301,9.97033571503573e-10
100.955064202385,100.955028595667,100.955064202385,595703.287051848,595703.287044038,595703.257784404,1.43538896975454e-06,1.54509598789895e-12,1.20472449614027e-12,0.0292674442753196,7.17118382453918e-07,0.000586181541052611,1.06876996615795e-09
104.758790618652,104.758753650691,104.758790618652,592518.305470153,592518.305462289,592518.27392992,1.4360461471696e-06,1.54671208879597e-12,1.26505905081982e-12,0.0315402327105403,7.34813511371613e-07,0.000608865571848582,1.1307292928034e-09
108.428065622148,108.428027340767,108.428065622148,589333.32252971,589333.3225218,589333.288715169,1.4367038380916e-06,1.54810716993097e-12,1.32744299111404e-12,0.0338145410642028,7.5995922088623e-07,0.000630797553981211,1.19473498251068e-09
111.976106964188,111.976067412499,111.976106964188,586148.338406032,586148.338398078,586148.302315706,1.43736206045948e-06,1.54928182842728e-12,1.38452891718925e-12,0.036090325564146,7.86036252975464e-07,0.000652053133990194,1.25783117751294e-09
115.414095774129,115.414054991256,115.414095774129,582963.353242666,582963.353234667,582963.31487512,1.43802082672308e-06,1.55066812109695e-12,1.44668618605347e-12,0.0383675461634994,8.06525349617004e-07,0.000672696267997708,1.32058631199722e-09
118.751590645095,118.751548666757,118.751590645095,579778.367158528,579778.36715048,579778.326512358,1.43868014839714e-06,1.55204992599125e-12,1.49924443257264e-12,0.0406461702659726,8.22357833385468e-07,0.000692781581506097,1.37288225744446e-09
121.996839370607,121.996796229583,121.996839370607,576593.380253239,576593.380245156,576593.337327047,1.4393400334834e-06,1.55342724668292e-12,1.5592412745023e-12,0.0429261913523078,8.73580574989319e-07,0.000712356195094799,1.43620582610397e-09
125.157017652177,125.15697337869,125.157017652177,573408.392611018,573408.392602896,573408.34740348,1.44000048842439e-06,1.55501522442819e-12,1.6186959596422e-12,0.0452075386419892,8.94069671630859e-07,0.000731461057284832,1.49077550828566e-09
128.238414659881,128.238369281911,128.238414659881,570223.404303815,570223.404295655,570223.356813596,1.44066151940121e-06,1.55681327089819e-12,1.67395576251252e-12,0.0474902195855975,9.16421413421631e-07,0.000750132053326524,1.55750968205698e-09
131.246579230812,131.246532774363,131.246579230812,567038.415393491,567038.415385298,567038.365619297,1.44132313190604e-06,1.55796182555243e-12,1.7011955072319e-12,0.0497741941362619,9.2480331659317e-07,0.000768400782590106,1.59980118579696e-09
134.186436454059,134.18638894338,134.186436454059,563853.425933676,563853.425925452,563853.373874215,1.44198532967316e-06,1.55932085081475e-12,1.71872855646088e-12,0.0520594604313374,9.30391252040863e-07,0.000786295316856922,1.63390723724312e-09
137.062381659682,137.062333117458,137.062381659682,560668.435971145,560668.435962887,560668.381625131,1.44264811575917e-06,1.5608897588883e-12,1.73879944048153e-12,0.0543460138142109,9.38773155212402e-07,0.000803840681328438,1.66960490440693e-09
139.878356944679,139.878307392187,139.878356944679,557483.445546931,557483.445538644,557483.388913094,1.44331149383138e-06,1.56202550618009e-12,1.76354261490723e-12,0.0566338365897536,9.50880348682404e-07,0.000821059309373595,1.7105321660836e-09
142.637914045214,142.637863502468,142.637914045214,554298.454697239,554298.454688924,554298.395774325,1.44397546730942e-06,1.56401300917998e-12,1.78417294960957e-12,0.0589229138568044,9.60193574428558e-07,0.000837971380633462,1.74532033853944e-09
145.344266419687,145.344214905558,145.344266419687,551113.463454176,551113.463445832,551113.402240941,1.44464003808406e-06,1.56556735902999e-12,1.80219800253511e-12,0.0612132344394922,9.65781509876251e-07,0.000854595160035387,1.78215487406323e-09
148.00033272289,148.000280255207,148.00033272289,547928.47184635,547928.471837978,547928.408341552,1.44530520844639e-06,1.56668974006574e-12,1.82488598461622e-12,0.0635047983378172,9.76026058197021e-07,0.000870947220164453,1.81989890428185e-09
150.608773349189,150.608719944835,150.608773349189,544743.479899346,544743.479890942,544743.414101753,1.44597098023266e-06,1.56802143137106e-12,1.84646308462511e-12,0.0657975925132632,9.8254531621933e-07,0.000887042659087456,1.85627869244864e-09
153.17202134932,153.171967024313,153.17202134932,541558.487636149,541558.487627719,541558.41954454,1.44663735567913e-06,1.56956184676754e-12,1.86586643679645e-12,0.0680916085839272,9.93721187114716e-07,0.000902895270883164,1.89288585428664e-09
155.692308744758,155.692253514318,155.692308744758,538373.495077482,538373.495069025,538373.424690643,1.44730433699429e-06,1.57088445580969e-12,1.88565763128996e-12,0.0703868390992284,1.00396573543549e-06,0.000918517711170352,1.93040251082015e-09
158.171689050369,158.171632928988,158.171689050369,535188.502242091,535188.502233612,535188.429558815,1.44797192508245e-06,1.57220262731384e-12,1.90753772597449e-12,0.0726832756772637,1.01421028375626e-06,0.000933921613068378,1.97269401451944e-09
160.61205665254,160.611999654034,160.61205665254,532003.509146999,532003.509138498,532003.434166082,1.44864012231323e-06,1.57415410449482e-12,1.92916248318522e-12,0.0749809164553881,1.02538615465164e-06,0.00094911769178907,2.01248440779422e-09
163.015163563302,163.015105700864,163.015163563302,528818.515807698,528818.515799175,528818.438527941,1.44930892890432e-06,1.57525043940064e-12,1.95032013765897e-12,0.0772797577083111,1.0346993803978e-06,0.000964115861506798,2.05341166944e-09
165.382633972127,165.382575258371,165.382633972127,525633.522238337,525633.522229788,525633.442658541,1.4499783478117e-06,1.5769793029367e-12,1.97058751997103e-12,0.0795797957107425,1.04401260614395e-06,0.000978925306981182,2.09161044698663e-09
167.715976939226,167.71591738623,167.715976939226,522448.528451864,522448.528443284,522448.446570837,1.45064837984122e-06,1.5780669840936e-12,1.98996701072214e-12,0.0818810267373919,1.04960054159164e-06,0.000993554547449094,2.12958185085611e-09
170.016597512518,170.016537131859,170.016597512518,519263.534460152,519263.534451557,519263.450276718,1.4513190259882e-06,1.57978602531557e-12,2.0101553559362e-12,0.0841834340244532,1.06170773506165e-06,0.00100801152530039,2.15823093405917e-09
172.285806501122,172.285745303912,172.285806501122,516078.540274169,516078.540265534,516078.453787119,1.45199028764819e-06,1.58107666705966e-12,2.03136183385915e-12,0.0864870501682162,1.0710209608078e-06,0.001022303634727,2.1971118326229e-09
174.524829098663,174.524767095576,174.524829098663,512893.545903953,512893.545895301,512893.457112126,1.4526621657694e-06,1.58278570552388e-12,2.05273791962143e-12,0.0887918267399073,1.08499079942703e-06,0.0010364377908445,2.22553354214654e-09
176.73481251764,176.734749718944,176.73481251764,509708.551358835,509708.551350169,509708.460261058,1.45333466191082e-06,1.5840671349732e-12,2.073860638198e-12,0.0910977767780423,1.09802931547165e-06,0.00105042046379822,2.26350494600707e-09
178.916832770045,178.916769185624,178.916832770045,506523.556647445,506523.556638763,506523.463242543,1.45400777760635e-06,1.58555517279841e-12,2.09494161937835e-12,0.0934049021452665,1.11013650894165e-06,0.0010642577121871,2.29670150269605e-09
181.071900708115,181.071836347494,181.071900708115,503338.561777783,503338.561769082,503338.466064584,1.45468151309987e-06,1.58703841827569e-12,2.11640252888569e-12,0.095713198184967,1.11758708953857e-06,0.00107795522899323,2.33694664330034e-09
183.200967421569,183.200902293933,183.200967421569,500153.566757288,500153.566748568,500153.46873462,1.45535587029995e-06,1.58830625244701e-12,2.13761035621316e-12,0.0980226676911116,1.12690031528473e-06,0.00109151836704768,2.37741915757783e-09
185.304929073189,185.304863187406,185.304929073189,496968.571592885,496968.571584143,496968.471259577,1.45603084961566e-06,1.58978011985704e-12,2.15877614468913e-12,0.100333307869732,1.13621354103088e-06,0.00110495216699746,2.41925591390245e-09
187.384631242577,187.384564607214,187.384631242577,493783.576291025,493783.576282263,493783.473645912,1.45670645269649e-06,1.59166967108668e-12,2.17968969176678e-12,0.102645112201571,1.14366412162781e-06,0.0011182613834535,2.43585419232646e-09
189.440872837892,189.440805461233,189.440872837892,490598.580857735,490598.580848957,490598.47589966,1.45738268053618e-06,1.59271351540457e-12,2.20035161241862e-12,0.104958075098693,1.15018337965012e-06,0.00113145050568164,2.47860044334675e-09
191.474409626951,191.474341517008,191.474409626951,487413.585298669,487413.585289876,487413.478026462,1.45805953347576e-06,1.59417305114976e-12,2.22181173326391e-12,0.107272206805646,1.1613592505455e-06,0.00114452378693386,2.51634447352084e-09
193.485957432002,193.485888596535,193.485957432002,484228.589619108,484228.589610301,484228.480031607,1.45873701351259e-06,1.59583746487205e-12,2.24301950746521e-12,0.109587500803173,1.17253512144089e-06,0.00115748522671311,2.54999577754756e-09
195.476195026545,195.476125473071,195.476195026545,481043.593824007,481043.593815189,481043.481920051,1.45941512073197e-06,1.59770617608667e-12,2.26439445536666e-12,0.111903955228627,1.18650496006012e-06,0.00117033864989935,2.58705768669457e-09
197.445766767441,197.44569650325,197.445766767441,477858.597918023,477858.597909191,477858.483696458,1.46009385666403e-06,1.59852305591399e-12,2.28530824864369e-12,0.114221565425396,1.19302421808243e-06,0.00118308765490838,2.6268480799378e-09
199.395284991325,199.395214023488,199.395284991325,474673.601905545,474673.601896698,474673.485365205,1.46077322239544e-06,1.60038166317189e-12,2.30638927590184e-12,0.116540339775383,1.2032687664032e-06,0.00119573569281783,2.6639099890824e-09
201.325332200599,201.32526053598,201.325332200599,471488.605790691,471488.605781834,471488.486930421,1.46145321878022e-06,1.60139926173058e-12,2.32763698353586e-12,0.118860270828009,1.21630728244781e-06,0.00120828601961875,2.69824341412825e-09
203.23646306116,203.236390706427,203.23646306116,468303.609577354,468303.609568478,468303.488395996,1.46213384664951e-06,1.60324758620553e-12,2.3488421438083e-12,0.121181357651949,1.22096389532089e-06,0.00122074173441433,2.73553269694532e-09
205.129206231323,205.129133192954,205.129206231323,465118.613269212,465118.613260321,465118.489765603,1.46281510702002e-06,1.60488190627216e-12,2.37000478713097e-12,0.123503608629107,1.23679637908936e-06,0.00123310579374447,2.77418622181019e-09
207.004066039041,207.003992323337,207.004066039041,461933.616869725,461933.616860816,461933.491042711,1.46349700150971e-06,1.60630280893552e-12,2.39133323006059e-12,0.125827014446259,1.24517828226089e-06,0.00124538103546001,2.80533641540526e-09
208.861524022533,208.86144963562,208.861524022533,458748.620382176,458748.620373256,458748.492230602,1.46417952983782e-06,1.60792706470434e-12,2.4144916567454e-12,0.12815157417208,1.25821679830551e-06,0.00125757014598094,2.84126145617029e-09
210.702040347669,210.701965295516,210.702040347669,455563.623809677,455563.623800744,455563.493332386,1.46486269399161e-06,1.60933829929582e-12,2.43822747095912e-12,0.130477290600538,1.27404928207397e-06,0.00126967568962755,2.87786861795878e-09
212.52605511397,212.525979402383,212.52605511397,452378.627155167,452378.627146219,452378.494351008,1.46554649447704e-06,1.61095250670165e-12,2.46129273612318e-12,0.132804159075022,1.28056854009628e-06,0.00128170013545059,2.91151992197362e-09
214.333989559713,214.333913194354,214.333989559713,449193.630421449,449193.630412484,449193.495289262,1.46623093260823e-06,1.61193906843629e-12,2.48348172072902e-12,0.135132187046111,1.29081308841705e-06,0.00129364583403913,2.93880476309232e-09
216.126247175538,216.12617016192,216.126247175538,446008.633611164,446008.633602185,446008.496149804,1.46691600946704e-06,1.61375094735936e-12,2.50562604872422e-12,0.137461360543966,1.29640102386475e-06,0.00130551503229981,2.97222869343028e-09
217.903214734879,217.903137078382,217.903214734879,442823.636726844,442823.636717855,442823.496935152,1.46760172507561e-06,1.61514308620087e-12,2.52669013851778e-12,0.139791692607105,1.30664557218552e-06,0.00131730990142387,2.99633030309928e-09
219.665263248718,219.665184954588,219.665263248718,439638.639770885,439638.639761887,439638.497647707,1.4682880812982e-06,1.61694436741795e-12,2.54853928820535e-12,0.142123177647591,1.3178214430809e-06,0.00132903249073024,3.01906767071829e-09
221.412748851325,221.412669924682,221.412748851325,436453.642745575,436453.642736561,436453.498289754,1.46897507873156e-06,1.61832669122705e-12,2.56993079265504e-12,0.144455821253359,1.32434070110321e-06,0.00134068480224414,3.05112735900426e-09
223.146013622994,223.145934068838,223.146013622994,433268.645653087,433268.645644057,433268.498863466,1.46966271794995e-06,1.61970430690012e-12,2.59499668884478e-12,0.146789620630443,1.33272260427475e-06,0.00135226874522232,3.08750714711119e-09
224.865386355174,224.865306178386,224.865386355174,430083.648495495,430083.648486452,430083.49937092,1.47035100033066e-06,1.6212835671725e-12,2.61918689267185e-12,0.149124575778842,1.34576112031937e-06,0.00136378614115529,3.11433724087424e-09
226.571183262837,226.571102468186,226.571183262837,426898.651274781,426898.651265719,426898.499814094,1.47103992743164e-06,1.62285774046498e-12,2.64270991464108e-12,0.151460686698556,1.35414302349091e-06,0.00137523875719125,3.13366400336683e-09
228.263708648475,228.263627240623,228.263708648475,423713.653992821,423713.653983754,423713.500194876,1.47172949893102e-06,1.62463279342651e-12,2.66391982745671e-12,0.153797944076359,1.36531889438629e-06,0.00138662828203451,3.15685611833071e-09
229.943255521677,229.943173505181,229.943255521677,420528.656651435,420528.656642361,420528.500515076,1.47241971695695e-06,1.62619661193711e-12,2.68570380907688e-12,0.156136359088123,1.37649476528168e-06,0.00139795635482187,3.1848230804652e-09
231.610106177863,231.610023557182,231.610106177863,417343.659252353,417343.659243261,417343.500776419,1.47311058134783e-06,1.62734420262051e-12,2.70847130729206e-12,0.158475933596492,1.3839453458786e-06,0.00140922452828818,3.21074367952534e-09
233.264532739426,233.264449518919,233.264532739426,414158.661797222,414158.661788117,414158.500980558,1.47380209397601e-06,1.62889826159224e-12,2.7357109842364e-12,0.160816663876176,1.39418989419937e-06,0.0014204343383426,3.24348548882975e-09
234.906797662216,234.906713846151,234.906797662216,410973.664287617,410973.664278504,410973.501129073,1.47449425504476e-06,1.63044725386175e-12,2.75981808574792e-12,0.16315854433924,1.4016404747963e-06,0.00143158723358283,3.25871952517093e-09
236.537154210046,236.537069802602,236.537154210046,407788.666725065,407788.66671594,407788.501223481,1.47518706596598e-06,1.63199118350257e-12,2.78244130789129e-12,0.165501583367586,1.41002237796783e-06,0.00144268462327091,3.28009265073191e-09
238.155846899657,238.155761904923,238.155846899657,404603.669111017,404603.669101881,404603.501265233,1.47588052751122e-06,1.63353005458825e-12,2.80440395302622e-12,0.167845783755183,1.4202669262886e-06,0.00145372787619635,3.29396244502266e-09
239.763111918348,239.763026340332,239.763111918348,401418.67144686,401418.671437715,401418.501255725,1.47657464104232e-06,1.63526848436597e-12,2.82877698450471e-12,0.170191135257483,1.43144279718399e-06,0.00146471829134498,3.31237971280934e-09
241.359177516314,241.359091358941,241.359177516314,398233.673733939,398233.673724785,398233.501196289,1.47726940687314e-06,1.63638821662398e-12,2.85637119117382e-12,0.172537650913,1.44448131322861e-06,0.00147565714996745,3.33579920144151e-09
242.944264375521,242.944177642639,242.944264375521,395048.675973535,395048.675964375,395048.501088212,1.47796482631674e-06,1.63791212880417e-12,2.88023361078071e-12,0.174885322339833,1.45938247442245e-06,0.00148654565350625,3.34671313795746e-09
244.518585956825,244.518498652206,244.518585956825,391863.678166887,391863.678157709,391863.500932729,1.47866090025235e-06,1.63943099863255e-12,2.90282309833183e-12,0.177234157919884,1.46590173244476e-06,0.00149738500385865,3.36012818489594e-09
246.082348826876,246.082260954217,246.082348826876,388678.680315172,388678.680305984,388678.500731022,1.47935762953502e-06,1.64114867426081e-12,2.92516236795141e-12,0.179584150202572,1.47521495819092e-06,0.0015081763449416,3.37081474773603e-09
247.635752966222,247.635664529153,247.635752966222,385493.682419544,385493.68241035,385493.500484244,1.48005501540297e-06,1.64306458361956e-12,2.95478715418208e-12,0.181935300119221,1.48918479681015e-06,0.00151892081476035,3.41333362505016e-09
249.178992059951,249.178903062029,249.178992059951,382308.684481095,382308.684471899,382308.500193486,1.48075305805147e-06,1.64456777496164e-12,2.97926569522929e-12,0.184287608601153,1.50222331285477e-06,0.00152961946105279,3.45653462338875e-09
250.712253772007,250.712164216724,250.712253772007,379123.686500879,379123.686491678,379123.4998598,1.48145175968674e-06,1.64565940410289e-12,3.00227125179367e-12,0.186641079373658,1.51433050632477e-06,0.0015402733170049,3.500190369077e-09
252.235720004339,252.235629895124,252.235720004339,375938.688479917,375938.688470715,375938.499484204,1.48215111984561e-06,1.64735600792789e-12,3.02522942249745e-12,0.188995713368058,1.53202563524246e-06,0.00155088340125076,3.54248187271619e-09
253.749567141877,253.749476482096,253.749567141877,372753.690419189,372753.690409974,372753.499067674,1.48285114048017e-06,1.64925009530604e-12,3.05584986171225e-12,0.191351514309645,1.54320150613785e-06,0.0015614506919519,3.59023034455178e-09
255.253966284265,255.253875077222,255.253966284265,369568.692319634,369568.692310408,369568.498611162,1.48355182229783e-06,1.65053032319567e-12,3.08073301491685e-12,0.193708471953869,1.54785811901093e-06,0.00157197613316384,3.63661457433846e-09
256.749083465233,256.748991714172,256.749083465233,366383.694182166,366383.694172935,366383.498115571,1.48425316577958e-06,1.65241342962878e-12,3.10374254435287e-12,0.196066594682634,1.55717134475708e-06,0.00158246063983825,3.67481335183005e-09
258.235079860377,258.234987568487,258.235079860377,363198.696007668,363198.695998433,363198.497581786,1.48495517279953e-06,1.65408845475378e-12,3.13034603133775e-12,0.19842588249594,1.5702098608017e-06,0.00159290512601729,3.71801435016852e-09
259.71211198412,259.712019154535,259.71211198412,360013.697796998,360013.697787748,360013.497010657,1.48565784358646e-06,1.65535385824938e-12,3.15932046577203e-12,0.200786340981722,1.57859176397324e-06,0.00160331043844053,3.76576282200451e-09
261.180331876519,261.180238512318,261.180331876519,356828.69955096,356828.699541697,356828.496402997,1.48636117935651e-06,1.65701850255926e-12,3.18338960703727e-12,0.203147963620722,1.58511102199554e-06,0.00161367742066432,3.81487553588999e-09
262.63988728053,262.639793384739,262.63988728053,353643.70127036,353643.701261087,353643.495759606,1.48706518089639e-06,1.65847603503204e-12,3.20680372723306e-12,0.205510753206909,1.59535557031631e-06,0.00162400688714115,3.86035027097734e-09
264.090921810369,264.090827385964,264.090921810369,350458.702955953,350458.702946673,350458.495081241,1.48776984957296e-06,1.66013012412982e-12,3.23823103734554e-12,0.207874711602926,1.60746276378632e-06,0.00163429966005424,3.91628419511013e-09
265.533575111459,265.533480161366,265.533575111459,347273.704608484,347273.704599202,347273.494368649,1.48847518551828e-06,1.66157749200302e-12,3.26415790560956e-12,0.210239835083485,1.62143260240555e-06,0.0016445564742753,3.96357791959679e-09
266.967983012506,266.967887539605,266.967983012506,344088.706228679,344088.706219382,344088.493622542,1.48918119025052e-06,1.66301987925752e-12,3.28741612991381e-12,0.2126061366871,1.63167715072632e-06,0.00165477810651282,4.01723810698098e-09
268.394277670159,268.394181677278,268.394277670159,340903.707817218,340903.707807907,340903.492843613,1.48988786546141e-06,1.66506020856951e-12,3.31765988683252e-12,0.214973605237901,1.64005905389786e-06,0.00166496527754134,4.06771506291627e-09
269.812587706683,269.812491196611,269.812587706683,337718.70937478,337718.709365456,337718.49203253,1.49059521060602e-06,1.66629129255861e-12,3.34583399206346e-12,0.217342250049114,1.65402889251709e-06,0.00167511870722592,4.11091606125334e-09
271.22303834108,271.222941316556,271.22303834108,334533.710902008,334533.710892674,334533.491189942,1.49130322772746e-06,1.66791897277549e-12,3.36973770145282e-12,0.219712066464126,1.66799873113632e-06,0.0016852390826898,4.1491148387408e-09
272.625751513996,272.625653977719,272.625751513996,331348.712399532,331348.712390186,331348.49031648,1.4920119172361e-06,1.6693409067603e-12,3.39860150800645e-12,0.222083051688969,1.68010592460632e-06,0.00169532707559483,4.19686331057422e-09
274.020846006817,274.020747961442,274.020846006817,328163.713867951,328163.713858603,328163.489412748,1.4927212807202e-06,1.67115830206546e-12,3.42880737551358e-12,0.224455202929676,1.68941915035248e-06,0.00170538335260062,4.24188329830664e-09
275.408437555232,275.408339003375,275.408437555232,324978.715307874,324978.715298528,324978.488479344,1.49343131833998e-06,1.67296998015077e-12,3.45335063970409e-12,0.226828529499471,1.70711427927017e-06,0.00171540854216801,4.28690328603664e-09
276.788638957621,276.788539901858,276.788638957621,321793.716719869,321793.716710518,321793.487516833,1.49414203183177e-06,1.67437628546166e-12,3.48123967910618e-12,0.229203035123646,1.72201544046402e-06,0.00172540327548631,4.3287400423139e-09
278.161560178511,278.161460621376,278.161560178511,318608.718104489,318608.718095134,318608.486525774,1.4948534219051e-06,1.67597728331131e-12,3.4835170448902e-12,0.231578715145588,1.73039734363556e-06,0.00173536813554165,4.35329639928938e-09
278.186803461715,278.186703891338,278.186803461715,318550,318550,318549.768377475,1.11162187675816e-06,9.27111598501293e-13,3.48365552832247e-12,0.231622524559498,1.73132866621017e-06,0.00173554884577243,4.35284165194091e-09


==> lpd__data__golf_ball.csv <==
t_0,t_1,t_s,traj_0,traj_1,traj_num,ode_err_0,ode_err_1,ode_err_num,pos_dev_0,pos_dev_1,vel_dev_0,vel_dev_1
0,0,0,0,0,0,1.23219944877126e-16,1.01241203309393e-11,1.23219944877126e-16,0,0,0,0
0.07,0.07,0.07,2.42595496214926,2.42595491278917,2.42595497053117,1.00289262157161e-06,2.41775142178987e-11,1.35619758626777e-15,9.22292742258126e-09,5.77420002276052e-08,3.45543949276317e-07,6.47286079518923e-12
0.14,0.14,0.14,4.80382018443197,4.80382033903152,4.80382024310529,1.98788987607698e-06,9.71072970789738e-11,1.60916617454802e-15,6.62843640217882e-08,9.59262262765521e-08,1.37392657077323e-06,5.08959512879403e-11
0.21,0.21,0.21,7.13359616696835,7.13359662611037,7.13359635788947,2.95527511930165e-06,2.18162022292105e-10,1.60869148196554e-15,2.17543313765769e-07,2.68220926916789e-07,3.07291050229282e-06,1.53453755134705e-10
0.28,0.28,0.28,9.41528340894729,9.4152838839218,9.41528385691345,3.90533482654917e-06,3.77247960288472e-10,2.58912962409301e-15,5.11863378710096e-07,2.70083561077244e-08,5.43044224192758e-06,3.71440890394906e-10
0.35,0.35,0.35,11.6488824151456,11.6488837087527,11.6488832831383,4.83835864823127e-06,5.9070117404521e-10,2.47323667033302e-15,9.94110247575441e-07,4.25614432172671e-07,8.43465370587926e-06,6.66415183214105e-10
0.42,0.42,0.42,13.8343936828896,13.8343949392438,13.8343951702118,5.75463945973882e-06,8.19114299519371e-10,2.95876271440413e-15,1.70763610602059e-06,2.30968007711012e-07,1.20738633515117e-05,1.16803266364048e-09
0.49,0.49,0.49,15.9718177160248,15.9718205425888,15.9718200610951,6.65447341539372e-06,1.08426564560356e-09,2.95956949342694e-15,2.69833572724966e-06,4.81493862925488e-07,1.63365777626568e-05,1.80203900753283e-09
0.56,0.56,0.56,18.0611550137401,18.0611578030512,18.0611584903672,7.53815999437336e-06,1.38405625305736e-09,4.92970793940149e-15,4.00896188725195e-06,6.87316082018377e-07,2.12114930679177e-05,2.68649983823379e-09
0.63,0.63,0.63,20.1024060780182,20.1024117376655,20.1024109944701,8.40600204767874e-06,1.70559677745728e-09,6.65459897460799e-15,5.68157542774359e-06,7.43195922191985e-07,2.66874964832334e-05,3.71040269163524e-09
0.691714076171024,0.691714076171024,0.691714076171024,21.8621488204226,21.8621552838013,21.8621552875265,1.24067342479623e-07,4.02707926212495e-12,1.08448355796574e-14,0.000154073870168533,0.000154097372632879,3.11186910002144e-05,4.6738153915168e-09
0.761714076171023,0.761714076171023,0.761714076171023,23.8129209950566,23.8129294253886,23.8129293387756,9.84133726234052e-07,2.67624383982759e-11,1.33094878271512e-14,0.000153042735384347,0.000154097098620325,3.14979480854456e-05,4.69038864215122e-09
0.831714076171024,0.831714076171024,0.831714076171024,25.715608744882,25.7156189270318,25.7156190024689,1.82972804413606e-06,7.4576571983519e-11,1.73766815811037e-14,0.000152010362493266,0.000154096862523852,3.24594858417051e-05,4.7313842798732e-09
0.901714076171024,0.901714076171024,0.901714076171024,27.5702125690877,27.5702252201736,27.5702248103917,2.66118462598765e-06,1.52789610359939e-10,2.13212925930167e-14,0.000150956474154501,0.000154097004380834,3.39929520943996e-05,4.81925402932084e-09
0.971714076171023,0.971714076171024,0.971714076171024,29.3767329696566,29.3767476240173,29.3767472952604,3.47884153068351e-06,2.51100040682539e-10,2.31702056556582e-14,0.000149862641472466,0.000154096409467783,3.60885419484796e-05,4.95590545998914e-09
1.04171407617102,1.04171407617102,1.04171407617102,31.1351704448462,31.1351871509105,31.1351869860664,4.28304053190919e-06,3.73535670843325e-10,2.69912172272337e-14,0.000148712200194683,0.000154095943305494,3.87369438306844e-05,5.18207217747216e-09
1.11171407617102,1.11171407617102,1.11171407617102,32.8455254947767,32.8455446036533,32.8455444108695,5.07412710140046e-06,5.11239816911128e-10,2.97036593617518e-14,0.000147491215121037,0.000154095610319302,4.19292442869053e-05,5.52494692199281e-09
1.18171407617102,1.18171407617102,1.18171407617102,34.5077986195683,34.5078205941245,34.5078200986609,5.85245037876172e-06,6.67827226185806e-10,3.31555765072718e-14,0.000146188576428899,0.00015409603373463,4.56568308627595e-05,5.93133068753832e-09
1.25171407617102,1.25171407617102,1.25171407617102,36.1219903193414,36.1220144722611,36.1220145765692,6.61836313246572e-06,8.42776837580506e-10,3.48816282457504e-14,0.000144796205630467,0.000154094894426233,4.99113177920986e-05,6.461441408839e-09
1.32171407617102,1.32171407617102,1.32171407617102,37.6881010923535,37.6881290664896,37.6881283707917,7.37222171192412e-06,1.02106702966858e-09,3.58675550313946e-14,0.000143310718997725,0.000154095870339365,5.46845006656798e-05,7.10264195595918e-09
1.39171407617102,1.39171407617102,1.39171407617102,39.2061314405873,39.2061619125307,39.2061620038003,8.11438598839639e-06,1.22032061622108e-09,3.69786651519436e-14,0.000141733125970951,0.000154094184756529,5.9968336516336e-05,7.90510839302633e-09
1.45207763254393,1.45207766293617,1.45207766293617,40.4765772977844,40.4766112370417,40.4766114540398,6.41709841933854e-07,8.81279366937422e-12,3.59905636926722e-14,0.00016432883543255,0.000164785798688603,6.01815624200029e-05,7.96862540415445e-09
1.52207763254393,1.52207766293617,1.52207766293617,41.9050674382597,41.9051048029214,41.9051050264388,1.38081667654192e-06,2.80228632438965e-11,3.57449776269108e-14,0.000162686527586698,0.000164785299190454,6.08591593450807e-05,7.99736821018239e-09
1.59207763254393,1.59207766293617,1.59207766293617,43.285478875041,43.2855198029429,43.2855199379846,2.11000418587175e-06,6.25818651931671e-11,3.5128908191379e-14,0.000161101602629058,0.000164784631703051,6.20266193705993e-05,8.05054777149798e-09
1.66207763254393,1.66207766293617,1.66207766293617,44.6178121045232,44.6178564382717,44.6178567083552,2.82966373626952e-06,1.09181736063791e-10,3.52530319333087e-14,0.000159561462653556,0.000164784456024972,6.3676258362083e-05,8.10774850599077e-09
1.73207763254393,1.73207766293617,1.73207766293617,45.9020676258951,45.9021153980866,45.9021158600226,3.5401891550717e-06,1.68111909070038e-10,3.47598296873665e-14,0.000158056535321167,0.000164784309613449,6.58012368009691e-05,8.22021684444209e-09
1.80207763254393,1.80207766293617,1.80207766293617,47.1382459374145,47.1382972532883,47.1382979108021,4.24197651733272e-06,2.32630497554809e-10,3.4883319553243e-14,0.000156580316351259,0.000164784426234058,6.83954977640598e-05,8.38131584235217e-09
1.87207763254393,1.87207766293617,1.87207766293617,48.3263475392014,48.3264029622078,48.326403378509,4.93542391809235e-06,3.05681197316622e-10,3.55010080804829e-14,0.000155129664295417,0.000164783264937559,7.14536619995947e-05,8.57766285101139e-09
1.94207763254393,1.94207766293617,1.94207766293617,49.4663729304448,49.4664316894487,49.4664327828214,5.62093123003595e-06,3.83752168706358e-10,3.57483120035659e-14,0.000153706236171122,0.000164785593166753,7.49709038755579e-05,8.85664644877486e-09
2.01207763254393,2.01207766293617,2.01207766293617,50.5583226094022,50.5583852343261,50.5583866415545,6.298899845574e-06,4.68502824129525e-10,3.55008728725926e-14,0.00015231617279576,0.000164787861716664,7.89428289663189e-05,9.13094646636137e-09
2.08207763254393,2.08207766293617,2.08207766293617,51.6021970734,51.6022653505206,51.6022654669359,6.96973240574532e-06,5.55062086811785e-10,3.57483355500598e-14,0.000150971874366487,0.000164780880224373,8.33653673790405e-05,9.49352555015458e-09
2.14875964571272,2.14875984551023,2.14875984551023,52.5518814669922,52.5519558368251,52.5519565464929,1.92784404953987e-07,1.88010504589765e-11,3.52546029935761e-14,0.000139988940304515,0.000133065106907869,8.65807018230726e-05,9.74464944531291e-09
2.21875964571272,2.21875984551023,2.21875984551023,53.501885863021,53.5019647460431,53.5019654240459,8.64106899438417e-07,1.95688693503629e-11,3.51321113625656e-14,0.00013914136876174,0.000133064334931201,8.691852387024e-05,9.74740162976983e-09
2.28875964571272,2.28875984551023,2.28875984551023,54.4038167260587,54.4038999974728,54.403900789097,1.53041878236425e-06,2.85806916954961e-11,3.52555914938343e-14,0.000138536198098151,0.000133064388611028,8.76816936863204e-05,9.76200761614508e-09
2.35875964571272,2.35875984551023,2.35875984551023,55.2576745552942,55.2577628456056,55.2577631538734,2.19213065386012e-06,3.35413733360317e-11,3.46390312916046e-14,0.000138169715145959,0.000133061648123656,8.88644291001543e-05,9.78310571449574e-09
2.42875964571272,2.42875984551023,2.42875984551023,56.0634598489851,56.0635522305965,56.0635530296713,2.84965102363876e-06,5.06231523771123e-11,3.41457813761388e-14,0.000138038208818999,0.000133063146422758,9.04621828278943e-05,9.80337742517294e-09
2.49875964571272,2.49875984551023,2.49875984551023,56.8211731035262,56.8212702134624,56.8212709259242,3.50338591731891e-06,7.0739046395918e-11,3.4516078244993e-14,0.000138144894866095,0.000133062146479431,9.24716339728469e-05,9.84803106149686e-09
2.56875964571272,2.56875984551023,2.56875984551023,57.5308148190379,57.5309167997912,57.5309173548594,4.15373848064857e-06,1.00577892885076e-10,3.45159675349355e-14,0.000138494236649231,0.000133060535722449,9.48906168370914e-05,9.91565105103842e-09
2.63875964571272,2.63875984551023,2.63875984551023,58.192385491915,58.1924924906343,58.1924928231165,4.80110858359709e-06,1.24165835896191e-10,3.45165824818159e-14,0.000139095665079173,0.000133059306856711,9.77180016795042e-05,9.96642792938675e-09
2.70875964571272,2.70875984551023,2.70875984551023,58.8058856232092,58.8059967942536,58.8059978410602,5.44589242931028e-06,1.48092200188128e-10,3.45167576451354e-14,0.000139962478405451,0.000133062375195427,0.000100953544855863,1.00533647255155e-08
2.77875964571272,2.77875984551023,2.77875984551023,59.3713157083839,59.37143296469,59.3714329153299,6.08848216294745e-06,1.73492087271707e-10,3.45170102132256e-14,0.000141111855597497,0.000133057362644661,0.000104597725191852,1.01387383023166e-08
2.84875964571272,2.84875984551023,2.84875984551023,59.8886762466282,59.8887979546562,59.8887985525653,6.72926549098795e-06,2.05034189981186e-10,3.4640530582009e-14,0.000142564806405137,0.000133058309868901,0.000108651582293733,1.02501169009101e-08
2.91695347157587,2.91695410751576,2.91695410751576,60.3464630031958,60.3465931313112,60.3465931611136,2.77592982674755e-07,1.106269896564e-11,3.48874851229995e-14,0.000179647303759353,0.000168783213119785,0.000111071459082269,1.03479886382588e-08
2.98695347157587,2.98695410751576,2.98695410751576,60.76892633643,60.7690614294261,60.7690614201128,9.25308568308132e-07,2.44762175295085e-11,3.4764498127695e-14,0.00017957517359665,0.000168782543447109,0.000111424606930893,1.03613473499239e-08
3.05695347157587,3.05695410751576,3.05695410751576,61.1433217246085,61.1434615505859,61.1434617452323,1.57330826160032e-06,1.19969737961236e-11,3.41481572625654e-14,0.000179817962035591,0.00016878207602143,0.000112155203623831,1.03973844454265e-08
3.12695347157587,3.12695410751576,3.12695410751576,61.4696496687829,61.4697950556874,61.4697946375236,2.22193882382152e-06,1.65257177922461e-11,3.41485295746556e-14,0.000180366973891438,0.000168781707502317,0.000113260337553303,1.03890444594424e-08
3.19695347157587,3.19695410751576,3.19695410751576,61.7479106625542,61.7480605179444,61.7480606008321,2.8715391362853e-06,6.12132428309719e-12,3.42722096173133e-14,0.000181213104569595,0.000168780543512259,0.000114738788536674,1.04232034920234e-08
3.26695347157587,3.26695410751576,3.26695410751576,61.9781052041799,61.9782606586814,61.9782601380721,3.52243997937773e-06,7.31940422655676e-12,3.42725032858182e-14,0.000182351962777812,0.000168780574927378,0.000116591016302121,1.04432385058244e-08
3.33695347157587,3.33695410751576,3.33695410751576,62.1602337937802,62.1603942271322,62.1603937493637,4.17496383305396e-06,1.21542183392201e-11,3.45194214021475e-14,0.00018377952527807,0.000168779951502328,0.00011881908181343,1.04299529242508e-08
3.40695347157587,3.40695410751576,3.40695410751576,62.2942969286814,62.2944622505456,62.2944619366899,4.82942469865406e-06,1.91568768756535e-11,3.40266917422664e-14,0.000185496868545246,0.000168778991798524,0.000121426511734218,1.04831773567415e-08
3.47695347157587,3.47695410751576,3.47695410751576,62.3802951052785,62.3804646898061,62.3804651964456,5.48612794261399e-06,1.94192752232213e-11,3.43968321239046e-14,0.000187507201308381,0.000168778699246502,0.000124418119195072,1.05089769266245e-08
3.54695347157587,3.54695410751576,3.54695410751576,62.418228821829,62.418404196389,62.4184040306136,6.14537016166087e-06,4.80242906869975e-11,3.4273912741099e-14,0.000189815836761615,0.000168777417062396,0.000127799796068289,1.05201606935916e-08
3.61695347157587,3.61695410751576,3.61695410751576,62.4080985756591,62.4082788387313,62.4082789365202,6.8074390695189e-06,6.14597562229586e-11,3.45208732831105e-14,0.000192432791260475,0.000168776670350903,0.000131578291361735,1.04852528388931e-08
3.67910510547388,3.6791065544359,3.6791065544359,62.3588218297809,62.3590060668066,62.3590058991686,1.91849486665184e-07,1.64261448028886e-12,3.42745956717098e-14,0.000204276976447169,0.000174761082152543,0.000134062363728589,1.05312194127575e-08
3.74910510547388,3.7491065544359,3.7491065544359,62.257953950204,62.2581428708509,62.2581426501274,8.66039128823084e-07,4.23005247638315e-12,3.4398305252437e-14,0.000206481678175387,0.000174760449618542,0.000134342890188707,1.05446774208793e-08
3.81910510547388,3.8191065544359,3.8191065544359,62.1090235793963,62.1092168642208,62.1092169070616,1.54462706160697e-06,1.59839464555793e-11,3.42754041420867e-14,0.00020906893812948,0.000174759616981009,0.000134980296536612,1.05706084705891e-08
3.88910510547388,3.8891065544359,3.8891065544359,61.9120312146842,61.9122293042019,61.9122291654348,2.22783235816673e-06,1.76075880204314e-11,3.43990345762049e-14,0.000212018539197412,0.000174759049276094,0.000135974176425411,1.05728831350978e-08
3.95910510547388,3.9591065544359,3.9591065544359,61.6669773524627,61.6671797279269,61.6671799207106,2.91586488949017e-06,1.87936867534137e-11,3.40296100852578e-14,0.000215312203182888,0.000174758365721793,0.000137326289306052,1.06044130618919e-08
4.02910510547388,4.0291065544359,4.0291065544359,61.3738624919206,61.3740696813911,61.3740696655586,3.60892542236804e-06,2.10672416921443e-11,3.45230324545301e-14,0.00021893368329053,0.000174757623750602,0.000139040551078806,1.06010658110546e-08
4.09910510547388,4.0991065544359,4.0991065544359,61.0326871294528,61.0328986998647,61.0328988954425,4.30720573065195e-06,3.40988522798065e-11,3.4153706262608e-14,0.000222872505607325,0.000174757006812419,0.000141122948911882,1.06123681789377e-08
4.16910510547388,4.1691065544359,4.1691065544359,60.6434517642483,60.6436683638021,60.6436681002378,5.01088871555096e-06,4.2393717049008e-11,3.44004399911783e-14,0.000227117692559342,0.000174756329504739,0.000143581387597208,1.06426242235513e-08
4.23910510547388,4.2391065544359,4.2391065544359,60.2061568908393,60.2063779672608,60.206377774477,5.72014853745296e-06,4.74218375141878e-11,3.46474250467759e-14,0.00023166789056133,0.000174755378301479,0.000146425478279704,1.06416338793746e-08
4.30910510547388,4.3091065544359,4.3091065544359,59.7208030112088,59.7210288532078,59.721028408967,6.43515075356975e-06,7.57190722146349e-11,3.41547392037587e-14,0.000236517592698002,0.000174755385427642,0.000149666282547683,1.06508531775209e-08
4.37910510547388,4.3791065544359,4.3791065544359,59.1873906189576,59.1876204814762,59.1876204917207,7.1560524673467e-06,8.74712292846138e-11,3.48946005264668e-14,0.000241672853380907,0.000174754246252514,0.000153316026720022,1.06782883425375e-08
4.44539329613122,4.44539597645585,4.44539597645585,58.6379597606137,58.6381834261119,58.6381832258776,1.04812652325574e-07,4.67391138993786e-12,3.45251677347357e-14,0.000247244018331007,0.000195547514678788,0.000156559817461859,1.07561392834725e-08
4.51539329613122,4.51539597645585,4.51539597645585,58.0109800836071,58.0112073272467,58.0112071176991,8.42384703388395e-07,3.37756357056897e-12,3.40327439722082e-14,0.0002522606506114,0.000195546835389194,0.000156791956383761,1.07739949070222e-08
4.58539329613122,4.58539597645585,4.58539597645585,57.3359433095902,57.3361742179841,57.3361739004031,1.58682529978412e-06,1.33048472026732e-11,3.45260452437377e-14,0.00025763507767904,0.000195546259748102,0.000157387520281217,1.07983633012165e-08
4.65539329613122,4.65539597645585,4.65539597645585,56.6128499368206,56.6130843367428,56.6130840647966,2.33823035237229e-06,2.11821042262637e-11,3.44031521611955e-14,0.000263344182120076,0.000195545510613637,0.00015834834980595,1.0822935807814e-08
4.72539329613122,4.72539597645585,4.72539597645585,55.8417004616931,55.8419381408021,55.8419380970299,3.09668890988075e-06,3.97134153027715e-11,3.47732272196504e-14,0.000269364417835092,0.000195544667060268,0.000159678876620578,1.08547175667568e-08
4.79539329613122,4.79539597645585,4.79539597645585,55.0224953833967,55.0227370392531,55.0227364869788,3.86228334622571e-06,6.42724063680273e-11,3.42810390215344e-14,0.000275680054355134,0.000195544630255498,0.000161386099803024,1.08900449517909e-08
4.86539329613122,4.86539597645585,4.86539597645585,54.1552352001891,54.1554800486192,54.1554797170684,4.6350895466096e-06,9.58111893165987e-11,3.42813847861761e-14,0.000282276540431083,0.000195543365118596,0.00016347947723253,1.09588555661832e-08
4.93539329613122,4.93539597645585,4.93539597645585,53.2399204075336,53.2401690986007,53.2401682753116,5.4151770929835e-06,1.35603921847554e-10,3.44053253053916e-14,0.000289147738708743,0.000195544248442032,0.000165970738369381,1.10237657470428e-08
5.00539329613122,5.00539597645585,5.00539597645585,52.2765515046194,52.2768026143312,52.2768026459962,6.20260944469497e-06,1.96565096481587e-10,3.45291766209405e-14,0.000296285666685972,0.000195541644670471,0.000168873628216296,1.11432995515205e-08
5.07539329613122,5.07539597645585,5.07539597645585,51.2651289878413,51.265382531099,51.26538331341,6.9974441200007e-06,2.55421232765573e-10,3.47758676972774e-14,0.000303691374515827,0.000195542746584422,0.000172203595110868,1.12593856146015e-08
5.14539329613122,5.14539597645585,5.14539597645585,50.2056533573195,50.2059105057269,50.2059107637033,7.799732871774e-06,3.30282202165059e-10,3.44072074429628e-14,0.000311367493596999,0.000195540643117948,0.000175977438247331,1.1427824211278e-08
5.21509988251508,5.21510415174765,5.21510415174765,49.1028677346185,49.1031016139314,49.1031024120748,1.1695456722247e-07,7.03028895588336e-12,3.477710479773e-14,0.000315433992591421,0.000218878783350065,0.000179564199216073,1.16505525078185e-08
5.28509988251508,5.28510415174765,5.28510415174765,47.947488698177,47.9477242939174,47.947725199163,9.40164134830518e-07,1.12202053611768e-11,3.4531177154812e-14,0.000323283532799619,0.000218878450626534,0.000179815401696085,1.16739032131981e-08
5.35509988251508,5.35510415174765,5.35510415174765,46.7440579077229,46.7442954592407,46.744296213612,1.77130689448738e-06,2.60872472597103e-11,3.45315351903259e-14,0.000331420271411786,0.000218877109414195,0.000180461517414196,1.17034043676977e-08
5.42509988251508,5.42510415174765,5.42510415174765,45.4925758615136,45.4928156081587,45.4928159397095,2.61039330660476e-06,6.20325243532894e-11,3.39172048654174e-14,0.000339824998293333,0.000218875136093647,0.000181506550692133,1.17512064382593e-08
5.49509988251508,5.49510415174765,5.49510415174765,44.1930430578068,44.1932841632515,44.1932848533615,3.45742962962119e-06,1.13842142760682e-10,3.47793364453399e-14,0.000348482154766286,0.000218875191507778,0.000182957394581693,1.18077717258626e-08
5.56509988251508,5.56510415174765,5.56510415174765,42.8454599939287,42.8457025038078,42.8457034407184,4.31241806094841e-06,1.88583095600356e-10,3.46571089976974e-14,0.000357382102528626,0.000218875375730592,0.000184823767581115,1.19330727222582e-08
5.63509988251508,5.63510415174765,5.63510415174765,41.4498271681368,41.4500719793141,41.4500721786171,5.17535687259159e-06,2.74692205207546e-10,3.49035684263007e-14,0.00036651989597932,0.000218872386799801,0.000187118058528665,1.2061013679756e-08
5.70509988251508,5.70510415174765,5.70510415174765,40.0061450814828,40.0063906963915,40.0063915485516,6.04624054372911e-06,3.84248585556299e-10,3.50274330973419e-14,0.000375891658182828,0.000218873328869979,0.0001898550863589,1.22416053404618e-08
5.77509988251508,5.77510415174765,5.77510415174765,38.5144142275676,38.5146616101265,38.5146620292217,6.92505989148291e-06,5.25555786338751e-10,3.51513464176361e-14,0.000385499471845259,0.000218871204527494,0.000193051786123409,1.25090550856322e-08
5.84509988251508,5.84510415174765,5.84510415174765,36.9746351083741,36.9748836290091,36.974884099327,7.81180219229604e-06,6.87297405366237e-10,3.50290661710826e-14,0.000395350264643776,0.000218870659458825,0.000196726835686781,1.28597213381048e-08
5.91509988251508,5.91510415174765,5.91510415174765,35.3868082184345,35.3870576331392,35.3870582366362,8.7064513072299e-06,8.86412630338633e-10,3.49065990511057e-14,0.000405450787697363,0.000218869967088042,0.000200900240889963,1.33220890269547e-08
5.97843010029708,5.97843616860859,5.97843616860859,33.9088753135875,33.9090826101601,33.909083568491,2.60873162480387e-07,2.09339259176953e-12,3.46618437566642e-14,0.000410941236949728,0.00023449609594545,0.000203759872427902,1.36511687074218e-08
6.04843010029708,6.04843616860859,6.04843616860859,32.2295322278515,32.2297389833257,32.2297400571406,1.17913051058798e-06,2.66749268235816e-11,3.54006593816437e-14,0.000421368720593158,0.000234495657771431,0.000204105813572528,1.3682173033782e-08
6.11843010029708,6.11843616860859,6.11843616860859,30.5021426221356,30.5023488597944,30.5023500015959,2.1054491599921e-06,6.99744987381632e-11,3.49092397943801e-14,0.00043201916914102,0.000234495014386472,0.00020489760026709,1.37362097419381e-08
6.18843010029708,6.18843616860859,6.18843616860859,28.7267069974914,28.7269128216431,28.7269138749689,3.03978824675545e-06,1.46566631731112e-10,3.47868966462634e-14,0.000442883163307149,0.000234493638701416,0.000206141256624358,1.38193924575344e-08
6.25843010029708,6.25843616860859,6.25843616860859,26.9032258521765,26.9034310709685,26.9034321540967,3.98210449986229e-06,2.58034511259895e-10,3.49113871554808e-14,0.000453958232680933,0.000234492918636113,0.000207845807018394,1.39414450547786e-08
6.32843010029708,6.32843616860859,6.32843616860859,25.0316996863112,25.0319039812312,25.0319053120911,4.93235232370313e-06,4.07252381513448e-10,3.57726495303391e-14,0.000465241641994412,0.000234493066504338,0.000210023156066637,1.41496353029778e-08
6.39843010029708,6.39843616860859,6.39843616860859,23.1121289972216,23.1123317442834,23.1123338295147,5.89048388251509e-06,5.87898076919977e-10,3.50361959354442e-14,0.000476738438692631,0.000234497710410519,0.000212687874360532,1.44553373951066e-08
6.46843010029708,6.46843616860859,6.46843616860859,21.1445142840967,21.1447179261595,21.1447181748226,6.85644917775494e-06,8.21900588107212e-10,3.54056091595422e-14,0.000488453737667635,0.000234487390577094,0.000215856899809602,1.48540902864405e-08
6.53843010029708,6.53843616860859,6.53843616860859,19.128856045194,19.129057074897,19.1290588257834,7.83019612630744e-06,1.09821086300544e-09,3.5407397160536e-14,0.000500398457223269,0.000234493014212801,0.000219549168022839,1.54202469500463e-08
6.60843010029708,6.60843616860859,6.60843616860859,17.0651547815651,17.0653544319794,17.0653562536463,8.81167063448954e-06,1.42032422239069e-09,3.55304989472144e-14,0.000512583433123744,0.000234492133938233,0.000223785189402763,1.6157926182529e-08
6.67843010029708,6.67843616860859,6.67843616860859,14.9534109886736,14.9536094199866,14.9536109333858,9.80081667098666e-06,1.80160513244322e-09,3.57779724491795e-14,0.000525027109523217,0.000234489153568814,0.000228586593047323,1.71011987895752e-08
6.7479622537525,6.74797015503128,6.74797015503128,12.8082195213065,12.8083588955924,12.8083606222644,8.64902890033348e-07,1.5644904712768e-11,3.55331667184342e-14,0.000533753622416324,0.000247884161177536,0.000229468130556296,1.7274336023346e-08
6.8179622537525,6.81797015503128,6.81797015503128,10.6007129168138,10.6008492466062,10.6008510505781,1.88109300203829e-06,7.46089979936878e-11,3.57790962892767e-14,0.00054654657558439,0.00024788351209452,0.00023015067478438,1.73255107156032e-08
6.8879622537525,6.88797015503128,6.88797015503128,8.34516502823681,8.34529843460768,8.34530014451593,2.90490269432377e-06,1.87435864479789e-10,3.61491857050572e-14,0.000559526871428071,0.000247881578221825,0.000231344189969971,1.74270998646084e-08
6.9579622537525,6.95797015503128,6.95797015503128,6.04157635569572,6.04170678649098,6.04170837625861,3.93626117475167e-06,3.52529294120847e-10,3.60274041826646e-14,0.000572695280910079,0.000247879504889616,0.000233057369210443,1.76092462026096e-08
7.0279622537525,7.02797015503128,7.02797015503128,3.68994739931077,3.69007463846356,3.690076216124,4.97509630754741e-06,5.80714314965075e-10,3.61521624205902e-14,0.000586060256551333,0.000247878160164154,0.000235301779885586,1.79046766580916e-08
7.0979622537525,7.09797015503128,7.09797015503128,1.29027865920216,1.2904025381431,1.29040413349867,6.02133466280751e-06,8.72822797322231e-10,3.62740933338583e-14,0.000599629884715187,0.00024787706661485,0.000238091654374706,1.83469984931907e-08
7.13503135986683,7.13504278066238,7.13504278066238,5.75724989175797e-05,5.53727149963379e-05,5.80735504627228e-05,6.57835206296478e-06,1.04972050613864e-09,3.62750403746463e-14,0.000606902584577881,0.00024788603425506,0.000239795551188251,1.8660377417653e-08


==> lpd__data__point_mass.csv <==
t_0,t_1,t_s,traj_0,traj_1,traj_num,ode_err_0,ode_err_1,ode_err_num,pos_dev_0,pos_dev_1,vel_dev_0,vel_dev_1
0,0,0,0,0,0,0,0,0,0,0,0,0
62.4006332463843,62.400632281046,62.400632281046,458260.959766483,458260.973298742,458260.973297971,2.41673242271968e-06,3.94137795352885e-12,4.15745979840115e-13,0.0228900479738234,8.68196092692333e-07,0.000710887035384411,2.14850678573566e-10
127.550994202309,127.550990239786,127.550990239786,924976.575413145,924976.626768646,924976.626767117,2.28647410844536e-06,3.538855634847e-12,1.05483855298909e-12,0.0898676038572704,1.91482661837662e-06,0.00132730366052166,3.25350357956371e-10
195.484351603201,195.484342443626,195.484342443626,1398988.23980398,1398988.34981629,1398988.3498139,2.16685989456557e-06,3.18812659539653e-12,1.8235280580617e-12,0.19886520988306,3.15198210619599e-06,0.00186829770014944,8.14555077387289e-10
266.234573988967,266.234557243331,266.234557243331,1879320.35881714,1879320.54564063,1879320.545637,2.05702307346461e-06,2.88186066486221e-12,2.74005578922906e-12,0.348334313583562,4.7950934229973e-06,0.00234833171427507,2.04994542413001e-09
339.837085814131,339.837058883276,339.837058883276,2365144.48528492,2365144.76500797,2365144.76500277,1.95609049804998e-06,2.61358947883752e-12,3.7509286693947e-12,0.537135771172777,7.0279640955999e-06,0.00277854608463639,5.65367167818044e-09
416.329614007545,416.329574060675,416.329574060675,2855751.10393592,2855751.49106971,2855751.49106441,1.86322492153942e-06,2.37744458897605e-12,4.76324700799263e-12,0.764467372243766,6.41522524205239e-06,0.00316765074954573,1.50836535512492e-08
495.752791416023,495.752735368478,495.752735368478,3350527.32021452,3350527.82808484,3350527.82807798,1.77764639566982e-06,2.16927731095106e-12,5.78386341195054e-12,1.02979360511661,7.58960051572267e-06,0.00352254190560113,2.32147989292576e-08
578.150665054477,578.15058954399,578.15058954399,3848939.10359267,3848939.74465919,3848939.74464992,1.69864114409857e-06,1.98503388531675e-12,6.82462748154436e-12,1.33281821727259,9.82931143464315e-06,0.00384875280060946,2.95538575918553e-08
663.571144177293,663.571045538691,663.571045538691,4350517.05113653,4350517.83725589,4350517.83724433,1.6255631922834e-06,1.8212882727723e-12,7.86449778941273e-12,1.6734488403116,1.18552632052595e-05,0.00415077290047945,3.53345450578533e-08
752.066414234586,752.066288472219,752.066288472219,4854844.88019884,4854845.82284651,4854845.82283272,1.55783197244615e-06,1.67577711410002e-12,8.85465475820234e-12,2.0517730610936,1.38271447501566e-05,0.00443229423572475,3.870579931563e-08
843.693336610215,843.693179367783,843.693179367783,5361550.04425042,5361551.15448879,5361551.15463944,1.49492786819367e-06,1.54533563561328e-12,9.75675281889158e-12,2.46795003899813,0.000296465406508521,0.00469321892001573,1.03697263098537e-05
938.513849846525,938.513656371086,938.513656371086,5870296.00554002,5870297.29415413,5870297.29481205,1.43638684946356e-06,1.42816205156712e-12,1.07207489894699e-11,2.92226703302425,0.00128002027722442,0.00494245859767747,1.03751846544691e-05
1036.59538527652,1036.59515038422,1036.59515038422,6380775.80378261,6380777.28217842,6380777.2833181,1.38179490146657e-06,1.32313966144658e-12,1.18202623432901e-11,3.41549008165082,0.00229666483605785,0.00517898190141961,1.03668913539148e-05
1138.0113082386,1138.01102627513,1138.01102627513,6892706.64017486,6892708.32003007,6892708.32162781,1.33078258457823e-06,1.22835791428487e-12,1.29999403087293e-11,3.94832104117308,0.00334653799863327,0.00540465781411716,1.03521645669314e-05
1242.84139505979,1242.84105985568,1242.84105985568,7405825.25411044,7405827.14751265,7405827.1495475,1.28301997129079e-06,1.14276096567137e-12,1.42153342880664e-11,4.52160909589776,0.00442988840729352,0.0056210867675308,1.03307058866364e-05
1351.17235561171,1351.17196043214,1351.17196043214,7919883.91639644,7919886.03597993,7919886.03843222,1.23821199527103e-06,1.06471931438263e-12,1.54795643977073e-11,5.13634890604011,0.00554634399974758,0.0058296807046954,1.0302154309512e-05
1463.09841133784,1463.09794882653,1463.09794882653,8434646.89565204,8434649.2547364,8434649.25758859,1.196094280728e-06,9.94019190186486e-13,1.67977495522748e-11,5.79368693983678,0.00669704816010943,0.00603167006797728,1.02662282422497e-05
1578.72193915723,1578.72140127382,1578.72140127382,8949887.27959942,8949889.89233642,8949889.89557209,1.15642940349844e-06,9.29349353248667e-13,1.81717659981321e-11,6.49492670211053,0.00788082595722864,0.00622816216590736,1.02229395405975e-05
1698.15419255985,1698.15357050904,1698.15357050904,9465384.05116516,9465386.93269548,9465386.93629948,1.11900358809269e-06,8.70411727472925e-13,1.95978561216328e-11,7.24154213084114,0.00909826008049559,0.00642014661617575,1.01715880233673e-05
1821.51611245432,1821.5153966067,1821.5153966067,9980919.33194629,9980922.49856992,9980922.50252788,1.0836237606959e-06,8.1599473719273e-13,2.10786977252758e-11,8.0351807993812,0.0103477260039821,0.00660852949838094,1.01145371703834e-05
1948.93924197621,1948.93842177833,1948.93842177833,10496275.7137979,10496279.183162,10496279.1874625,1.05011495402947e-06,7.66375891970373e-13,2.26132950032531e-11,8.87768621464216,0.011633966247501,0.00679414622425995,1.00509450612875e-05
2080.56676150337,2080.56582537644,2080.56582537644,11011233.6035769,11011237.3948943,11011237.3995251,1.01831798802443e-06,7.2057907521204e-13,2.41988282840656e-11,9.77111034900321,0.0129524707808216,0.0069777767859915,9.98146518451905e-06
2216.55466259945,2216.5535978245,2216.5535978245,11525568.5066885,11525572.640981,11525572.6459309,9.88087401347664e-07,6.78185379692717e-13,2.58389682372662e-11,10.7177377700446,0.0143030306479507,0.00716016133892066,9.90640322340729e-06
2357.07308256094,2357.07187514853,2357.07187514853,12039048.1721486,12039052.6725275,12039052.6777861,9.59289592951013e-07,6.38703803328478e-13,2.75296540941703e-11,11.7201017019146,0.0156867929326659,0.00734201006397649,9.82555917752736e-06
2502.30782471735,2502.30645925923,2502.30645925923,12551429.5151159,12551434.407111,12551434.4126681,9.31801123802339e-07,6.02407086303639e-13,2.92712712648253e-11,12.7810202534865,0.0171004536957901,0.00752401492533134,9.73832447843173e-06
2652.46209366871,2652.4605531695,2652.4605531695,13062455.2218629,13062460.5338058,13062460.5396524,9.05507161040992e-07,5.67669863121587e-13,3.10633718404637e-11,13.9036231448672,0.0185490535819087,0.00770685790896206,9.64525597315708e-06
2807.75847924963,2807.75674493495,2807.75674493495,13571849.9260564,13571855.6895348,13571855.6956635,8.80300005829302e-07,5.3632894606031e-13,3.29033268938077e-11,15.0913951206231,0.0200325845470208,0.00789122850327406,9.54709781425864e-06
2968.44122814268,2968.4392792404,2968.4392792404,14079315.8229075,14079322.0733095,14079322.079712,8.56077690146505e-07,5.05854571066194e-13,3.4792110798669e-11,16.348219974094,0.0215492724606414,0.00807782737336981,9.44419026098636e-06
3134.77884758273,3134.77666107415,3134.77666107415,14584527.5574931,14584534.3346526,14584534.3413211,8.32742587023328e-07,4.78089968909054e-13,3.67255434468563e-11,17.6784303749973,0.0230988328091469,0.0082673786267553,9.33574158340951e-06
3307.06709117013,3307.06464150743,3307.06464150743,15087126.1830275,15087133.5320079,15087133.5389364,8.10200007209506e-07,4.52017097337619e-13,3.87037968765023e-11,19.0868800616414,0.0246881361480214,0.00846064026193656,9.22402538319528e-06
3485.63238177948,3485.62964056563,3485.62964056563,15586711.9309189,15586719.9029642,15586719.9101456,7.88356731950477e-07,4.2647592984961e-13,4.07245259237407e-11,20.5790071131308,0.0263080129053188,0.00865841783897011,9.10725202934088e-06
3670.83572968411,3670.8326653122,3670.8326653122,16082835.4626871,16082844.1163796,16082844.1238088,7.67119415950959e-07,4.03136880857624e-13,4.27851559265808e-11,22.1609278138632,0.0279669261223319,0.00886157808739204,8.98550157927427e-06
3863.07720309415,3863.07378034498,3863.07378034498,16574987.1785438,16574996.5812324,16574996.5889052,7.46392828468864e-07,3.81116840042997e-13,4.48836814821455e-11,23.8395344279286,0.0296639015243054,0.00907106538357144,8.85839487546818e-06
4062.80099942636,4062.79717902579,4062.79717902579,17062584.0308999,17062594.260468,17062594.2683797,7.26077835037877e-07,3.59385087047536e-13,4.70155725276696e-11,25.6226302849478,0.0313981244048171,0.00928791971550116,8.72630433460718e-06
4270.50114202213,4270.49688016676,4270.49688016676,17544953.1234533,17544964.2705193,17544964.2786662,7.06069045106387e-07,3.3871003246198e-13,4.91767474836985e-11,27.5190768074443,0.0331732978379873,0.00951329992985922,8.59099246055753e-06
4486.7277770737,4486.72302494125,4486.72302494125,18021311.1556173,18021323.3262844,18021323.3346636,6.86252052568719e-07,3.18966643523571e-13,5.13654862565417e-11,29.5389496542365,0.034991098384169,0.00974850886040967,8.44808627249359e-06
4712.09394934152,4712.08865262316,4712.08865262316,18490738.4840625,18490751.8033841,18490751.8119917,6.66500159662351e-07,3.00070290153625e-13,5.35750811196289e-11,31.6937580190268,0.0368322737569895,0.00999502508753718,8.2995767511619e-06
4947.28255922158,4947.27665774171,4947.27665774171,18952146.2055878,18952160.8219333,18952160.8307678,6.46670564301047e-07,2.81537701128597e-13,5.57965726095954e-11,33.996682915751,0.0387385522792164,0.0102545410983616,8.14546174105412e-06
5193.05289124157,5193.04631878504,5193.04631878504,19404234.2143315,19404250.3049129,19404250.313972,6.26600049764721e-07,2.63516023041969e-13,5.80252457249713e-11,36.4628521445237,0.0406817941191745,0.0105290078512337,7.98538284168963e-06
5450.24556156069,5450.23824610996,5450.23824610996,19845437.6745619,19845455.4523934,19845455.4616746,6.06100493291058e-07,2.46584347424049e-13,6.02516290200882e-11,39.1096451264076,0.0426820697605753,0.0108206890333759,7.81869124963469e-06
5719.78380832319,5719.77567305002,5719.77567305002,20273858.867816,20273878.5904308,20273878.5999318,5.84955071513218e-07,2.29728087129747e-13,6.24325161037998e-11,41.9570466975022,0.0446810358286113,0.0111322238537702,7.64495618457363e-06
6002.66751085395,6002.65847643284,6002.65847643284,20687181.1623461,20687203.1425138,20687203.1522904,5.6291718211221e-07,2.13676137333804e-13,6.44732371957999e-11,45.0166922764487,0.0299821755704794,0.011466707079298,7.48086081360351e-06
6299.95384428052,6299.94383343187,6299.94383343187,21082562.4783704,21082587.0968634,21082587.1071556,5.39716508178555e-07,1.98759960955672e-13,6.64392119524443e-11,48.3373432107665,0.0321561657013845,0.0118277746711769,7.38372764608879e-06
6612.71468518344,6612.70363083158,6612.70363083158,21456508.2828164,21456536.00264,21456536.0134537,5.15081152777914e-07,1.85249428799709e-13,6.84100707048351e-11,51.9365902182701,0.0344103160414855,0.012219598543705,7.27983852511436e-06
6941.95563053062,6941.94348952884,6941.94348952884,21804731.1527146,21804762.5329141,21804762.5442549,4.88792888284687e-07,1.74033189371553e-13,7.03053067298249e-11,55.8464057875444,0.0367673442462356,0.0126470239575629,7.16689061121987e-06
7288.4756449693,7288.46241972962,7288.46241972962,22122019.2141046,22122054.9186814,22122054.9305576,4.60805159349753e-07,1.66000617478065e-13,7.20339369141609e-11,60.1002705496193,0.0391751473769552,0.0131155216050363,7.04506437212806e-06
7652.64366080434,7652.62943060645,7652.62943060645,22402164.2938494,22402205.0871406,22402205.0995605,4.31466731979729e-07,1.62484074106168e-13,7.35553220909542e-11,64.7306844721259,0.0416505613046971,0.0136310526174243,6.91473187994244e-06
8034.07860790543,8034.06356859565,8034.06356859565,22638044.2761741,22638090.9908449,22638091.003815,4.01886915830672e-07,1.62863058808017e-13,7.4825282031561e-11,69.7647100759475,0.0441892804091836,0.0141997309897891,6.77671602950737e-06
8431.2593853415,8431.2438886734,8431.2438886734,22821998.6357474,22822052.0972155,22822052.1107408,3.74388004325858e-07,1.66645228621495e-13,7.58017284754814e-11,75.2174552444079,0.046758239667065,0.0148272284633813,6.63222944517761e-06
8841.17473310586,8841.15930573765,8841.15930573765,22946629.8799566,22946690.7803781,22946690.7944611,3.527141324413e-07,1.70799697412937e-13,7.64462366773983e-11,81.0842411570769,0.0493254766527322,0.0155179483499642,6.48349536589989e-06
9259.22238022594,9259.20769591142,9259.20769591142,23006019.8102797,23006088.5543718,23006088.5690092,3.41280077311358e-07,1.73416383903319e-13,7.67259681807022e-11,87.3343959227388,0.0518550199879894,0.0162741955529235,6.33380314074993e-06
9679.57438182383,9679.56117432943,9679.56117432943,22997042.0349608,22997118.6183146,22997118.6334958,3.43060442467608e-07,1.73256809642563e-13,7.64337146663366e-11,93.9108005371639,0.0543080135064952,0.0170957609025162,6.18733354172372e-06
10096.0230298006,10096.0119711347,10096.0119711347,22920182.9383659,22920266.9264424,22920266.9421534,3.57559494544022e-07,1.69462922709446e-13,7.5540878812373e-11,100.737692620287,0.0566409010985552,0.0179802723135526,6.04877023984084e-06
10502.9952668787,10502.9868646177,10502.9868646177,22779408.0533171,22779498.6781955,22779498.6944168,3.81180217716953e-07,1.65495803930337e-13,7.41158083165628e-11,107.734443634798,0.0588240911332911,0.0189242505270832,5.92203408819395e-06
10896.2905753033,10896.2851299707,10896.2851299707,22581153.5748454,22581249.8968761,22581249.9135847,4.0952837545494e-07,1.61844131286905e-13,7.21440441020529e-11,114.829069539873,0.0608412789275022,0.0199243635137099,5.81106377760058e-06
11273.3109661671,11273.3085883928,11273.3085883928,22332988.8992284,22333089.9589106,22333089.9760842,4.39212373290276e-07,1.62902624482033e-13,6.96075221738825e-11,121.966292829259,0.062680768230652,0.0209783547237895,5.71960676406416e-06
11632.87134201,11632.8720013921,11632.8720013921,22042492.405448,22042597.3227408,22042597.3403559,4.68266518914817e-07,1.67852829046429e-13,6.72523750787479e-11,129.109228711883,0.0643498585533916,0.0220854549420143,5.65005190709127e-06
11974.8223331149,11974.8259109552,11974.8259109552,21716569.2094017,21716677.2281878,21716677.2462223,4.95822929103956e-07,1.76694160218872e-13,6.48180542902743e-11,136.236933550312,0.0658552614859589,0.0232463938525225,5.60566152889945e-06
12299.6720916381,12299.6784231116,12299.6784231116,21361166.9130023,21361277.4081011,21361277.426535,5.21665277812215e-07,1.88568429028186e-13,6.20149386602884e-11,143.340476320487,0.0672059081520686,0.0244632178063078,5.58768486746426e-06
12608.291317206,12608.3002198919,12608.3002198919,20981245.4163536,20981357.8814407,20981357.9002562,5.45901392988966e-07,2.02519606450698e-13,5.92103988969717e-11,150.419189669434,0.0684166919934458,0.0257390715147525,5.59826526904572e-06
12901.7136226993,12901.7249137496,12901.7249137496,20580871.4747774,20580985.5035274,20580985.5227095,5.68771685467019e-07,2.17893775516119e-13,5.67009903380157e-11,157.477736463785,0.0694979067661311,0.0270780151964454,5.63466830824889e-06
13181.012977372,13181.0264827821,13181.0264827821,20163356.0451567,20163471.3120518,20163471.3315847,5.9055122429656e-07,2.33967877313875e-13,5.39595173158935e-11,164.524046068204,0.0704641122989506,0.0284849055764805,5.69987925843441e-06
13447.2345446161,13447.2501035553,13447.2501035553,19731392.5552068,19731508.7986604,19731508.8185309,6.11505396460949e-07,2.50768247926483e-13,5.1128521649551e-11,171.567957504178,0.0713221449344303,0.0299653236182548,5.79473127726633e-06
13701.3593808481,13701.3768471178,13701.3768471178,19287178.8519979,19287295.8605043,19287295.8807016,6.31873216782932e-07,2.68338696784167e-13,4.87443259286937e-11,178.620376807827,0.0720826516182483,0.0315255529666629,5.91980924710481e-06
13944.2893527336,13944.3085946631,13944.3085946631,18832518.2259394,18832635.8270945,18832635.8476073,6.51863749232047e-07,2.86666784920445e-13,4.61898628959495e-11,185.692763307833,0.0727550340138168,0.0331725934001981,6.07541021088988e-06
14176.8435216994,14176.8644212633,14176.8644212633,18368900.4720186,18369018.523965,18369018.5447833,6.71658196386034e-07,3.0475192136463e-13,4.36168551805798e-11,192.796848109024,0.0733464700652334,0.0349142042267266,6.26180815372624e-06
14399.760661698,14399.7831133026,14399.7831133026,17897565.9105481,17897684.2953496,17897684.316464,6.91414008348682e-07,3.24219695698203e-13,4.14207585313787e-11,199.944494255787,0.0738605361179241,0.0367589707467229,6.47848462838495e-06
14613.7047736766,14613.728682857,14613.728682857,17419555.614105,17419674.232628,17419674.2540316,7.11269388048128e-07,3.44483056839652e-13,3.9107181527929e-11,207.147638758224,0.0743065965502234,0.0387163930629935,6.72634524775401e-06
14819.2718098892,14819.297092046,14819.297092046,16935750.7684235,16935869.5363701,16935869.5580547,7.3134747553883e-07,3.6519953938876e-13,3.69214902982896e-11,214.418297590282,0.0746880071592689,0.0407969970676143,7.00484199570169e-06
15016.9966266592,15017.0232058909,15017.0232058909,16446903.5897829,16447022.4345957,16447022.4565561,7.51760031423352e-07,3.86367512810838e-13,3.49311273206173e-11,221.768597449911,0.0750094446476415,0.0430124631160197,7.31490380847446e-06
15207.3596548139,15207.3874628707,15207.3874628707,15953661.7205749,15953780.5790107,15953780.6012405,7.72610563149996e-07,4.09212533499995e-13,3.28990699217184e-11,229.210841842043,0.0752758261606802,0.045375784224202,7.65669007056165e-06
15390.7930466578,15390.8220220176,15390.8220220176,15456587.5946952,15456706.4108991,15456706.4333956,7.93996973446488e-07,4.32850978702629e-13,3.11534871021283e-11,236.757578837696,0.075488182123966,0.0479014493262737,8.03140153633933e-06
15567.6862091999,15567.7162962615,15567.7162962615,14956173.9185612,14956292.6425319,14956292.6652889,8.1601381997717e-07,4.58437967340219e-13,2.94192193590279e-11,244.421687512145,0.0756530261319753,0.0506056541361707,8.43901196459463e-06
15738.3907149035,15738.4218632841,15738.4218632841,14452856.1444248,14452974.7307641,14452974.7537797,8.38754250458096e-07,4.85546354363549e-13,2.78576822761427e-11,252.2164719114,0.0757718052961705,0.0535065551264735,8.87990374209391e-06
15903.2246227921,15903.2567867211,15903.2567867211,13947022.6069627,13947141.0138628,13947141.0371332,8.62311720806241e-07,5.13532237892555e-13,2.64474654522059e-11,260.155763981171,0.0758480725422664,0.056624554031825,9.35224717778583e-06
16062.4762616352,16062.5093994234,16062.5093994234,13439022.8385679,13439141.0264221,13439141.0502533,8.86781549909999e-07,5.44090145615218e-13,2.51049950132772e-11,268.254011826363,0.0755592780935378,0.0599812020275874,1.29398590886919e-05
16216.4075332143,16216.4416067987,16216.4416067987,12929174.4598304,12929292.3915596,12929292.4159759,9.12262362279678e-07,5.7702523865851e-13,2.37183884523271e-11,276.526430543445,0.0752432866525929,0.063605385757223,1.35635002128725e-05
16365.2567932536,16365.2917678056,16365.2917678056,12417768.956655,12417886.5966239,12417886.6216283,9.38857488539919e-07,6.1176551568566e-13,2.22976593493327e-11,284.98911985574,0.0749288656654664,0.0675251986625077,1.42230971048714e-05
16509.2413638252,16509.2772074076,16509.2772074076,11905076.5844094,11905193.8978413,11905193.923436,9.66676351199273e-07,6.48585099841868e-13,2.08494557729155e-11,293.659197074305,0.0746180956772276,0.0717742117120139,1.49235318707209e-05
16648.5597258066,16648.5964090734,16648.5964090734,11391350.592592,11391467.5450765,11391467.5712642,9.95835885961608e-07,6.88593433526674e-13,1.93700248061448e-11,302.554953348761,0.074313015365653,0.0763907499360147,1.56708497507197e-05
16783.3934343696,16783.4309303057,16783.4309303057,10876830.9247845,10876947.4818224,10876947.5086091,1.02646202817367e-06,7.31934185993045e-13,1.78402574967676e-11,311.696028836983,0.0740184845413889,0.0814187097005695,1.64699249797321e-05
16913.9087950421,16913.9470787356,16913.9470787356,10361747.520807,10361863.6473788,10361863.6747703,1.05869130586426e-06,7.78625449691215e-13,1.62428638118483e-11,321.103601845486,0.0737363943038474,0.0869085412863136,1.73248505392204e-05
17040.2583328713,17040.2973813135,17040.2973813135,9846323.32745451,9846438.98759275,9846439.01559497,1.09267257354723e-06,8.30174461100115e-13,1.4863406579865e-11,330.800605035938,0.0734676194268401,0.0929184539058668,1.82418972626322e-05
17162.5820827671,17162.6218746745,17162.6218746745,9330777.10952272,9330892.26588405,9330892.29450467,1.12856892345488e-06,8.8540517360326e-13,1.35573829281516e-11,340.811962129131,0.0732161219249824,0.0995158531046312,1.92289956797629e-05
17281.0087252108,17281.0492408709,17281.0492408709,8815326.14302279,8815440.7564417,8815440.78568841,1.16655981705417e-06,9.45834750432937e-13,1.21947169823981e-11,351.164875652071,0.0729835177616147,0.106779110573418,2.02945425685086e-05
17395.6565881918,17395.6978093238,17395.6978093238,8300188.8667559,8300302.89576979,8300302.9256489,1.20684346422557e-06,1.01211893503177e-12,1.08937122843389e-11,361.889128954184,0.0727790299240898,0.114799727241857,2.14467351706181e-05
17506.6345333971,17506.6764430296,17506.6764430296,7785587.56639184,7785700.96672827,7785700.99724715,1.24963951842413e-06,1.08461581361567e-12,9.82690938286262e-12,373.017454869725,0.0726040282998505,0.123684995724577,2.2698042061027e-05
17614.0427423307,17614.0853246903,17614.0853246903,7271751.16682787,7271863.8908337,7271863.92200023,1.29519210103151e-06,1.16437659088101e-12,8.72983250079554e-12,384.585937219202,0.072459840742536,0.13356129524988,2.40597443436852e-05
17717.9734161032,17718.0166565147,17718.0166565147,6758918.21376842,6759030.20976306,6759030.24158528,1.34377322197672e-06,1.25259846867356e-12,7.62497779647255e-12,396.634489628972,0.0723516535241492,0.14457819760426,2.55489023138077e-05
17818.5114010858,17818.5552858811,17818.5552858811,6247340.13484294,6247451.34638312,6247451.37886946,1.39568662379611e-06,1.34949124310575e-12,6.83103519422093e-12,409.207399338997,0.0722840763135713,0.15691359895838,2.71834034089271e-05
17915.7347514838,17915.7792679169,17915.7792679169,5737284.8844805,5737395.24950604,5737395.28266812,1.45127208365613e-06,1.45785419041187e-12,6.10248413952869e-12,422.353949894424,0.0722651518398695,0.170780176023385,2.89853558443631e-05
18009.71523905,18009.7603752193,18009.7603752193,5229041.09667112,5229150.5465043,5229150.58034842,1.51091016651465e-06,1.57794230568673e-12,5.5366318517384e-12,436.129142535827,0.0722970391940044,0.186433564230987,3.09794227003009e-05
18100.5188197786,18100.5645645511,18100.5645645511,4722922.89660423,4723031.35476262,4723031.38929721,1.57502740890179e-06,1.71132196995099e-12,5.18773534312841e-12,450.594528252088,0.0723878802996513,0.204182754068944,3.31994775391594e-05
18188.2060674317,18188.2524103704,18188.2524103704,4219275.5584784,4219382.93926184,4219382.97448879,1.64410180744436e-06,1.86237625533879e-12,5.05247774159636e-12,465.819154525002,0.0725389891794929,0.224403408699643,3.56819001709777e-05
18272.8325842813,18272.8795155673,18272.8795155673,3718482.2451438,3718588.45192775,3718588.48784999,1.71866839240323e-06,2.03119981851085e-12,5.08875258022227e-12,481.88062168451,0.0727603830285522,0.247554977649785,3.84711777353766e-05
18354.4494006042,18354.4969109624,18354.4969109624,3220972.1295444,3221077.05271547,3221077.08933311,1.79932442686392e-06,2.22105571130496e-12,5.15077420572445e-12,498.866328201377,0.0730604878431716,0.274202873907247,4.16235479309945e-05
18433.1033764834,18433.1514570966,18433.1514570966,2727230.28343267,2727333.79785643,2727333.83516251,1.88673346652151e-06,2.43605249446202e-12,5.20087150019833e-12,516.874764285467,0.0734440770868353,0.305047247775164,4.52050678090611e-05
18508.8376225435,18508.8862649555,18508.8862649555,2237809.83230702,2237911.79421779,2237911.83220619,1.98162693201505e-06,2.68034049569567e-12,5.28858179469457e-12,536.016943444856,0.0739282566796838,0.340960533054952,4.93029698926926e-05
18581.691960917,18581.7411569246,18581.7411569246,1753347.02611222,1753447.26925681,1753447.30790408,2.08480096671435e-06,2.95827199948015e-12,5.19088770137976e-12,556.417845010242,0.0745131720495158,0.383036511907906,5.40091229534013e-05
18651.7034545337,18651.7531960502,18651.7531960502,1274580.07413893,1274678.40497136,1274678.44424366,2.19710489875391e-06,3.27537482566986e-12,5.14937600799981e-12,578.217705943295,0.0752114401230379,0.432654447732856,5.94592387992799e-05
18651.7582719358,18651.8221955876,18651.8221955876,1274200.00000154,1274200.00000039,1274200.03927325,1.69926956591285e-06,5.02307561200268e-13,5.14879460931452e-12,578.235725739885,0.0752121478810289,0.43269755116326,5.94650853035631e-05


==> lpd__data__raindrop.csv <==
t_0,t_1,t_s,traj_0,traj_1,traj_num,ode_err_0,ode_err_1,ode_err_num,pos_dev_0,pos_dev_1,vel_dev_0,vel_dev_1
0,0,0,100,100,100,2.36553727677425e-16,8.23999427305159e-12,0,0,0,0,0
0.03,0.03,0.03,98.5126050338149,98.5126102296636,98.5126058831811,0.000200640227383163,1.40462041487875e-08,2.35206014792415e-13,8.49366188049316e-07,4.34648245573044e-06,8.45554060333598e-05,4.58709337181062e-09
0.06,0.06,0.06,97.0504200970754,97.0504306694493,97.0504268463701,0.000397830648770282,5.71219517149442e-08,3.57055646208747e-13,6.74929469823837e-06,3.82307916879654e-06,0.00033633172224512,3.35811591867241e-08
0.09,0.09,0.09,95.6134451339021,95.613480783999,95.6134678069502,0.000591573812711349,1.24530180708025e-07,2.96583118275712e-13,2.26730480790138e-05,1.29770487546921e-05,0.000752492728089749,1.09309681306513e-07
0.12,0.12,0.12,94.2016800846905,94.2017519064248,94.2017335994169,0.000781872222990922,2.16623472390109e-07,4.38113501632062e-13,5.351472645998e-05,1.83070078492165e-05,0.00133020043161025,2.53619667489602e-07
0.15,0.15,0.15,92.8151248944923,92.8152551855892,92.8152289679274,0.000968728337569201,3.3004597649226e-07,4.49967097638966e-13,0.00010407343506813,2.62176617980003e-05,0.00206661509907491,4.85203187849947e-07
0.18,0.18,0.18,91.4537795046344,91.4539409512654,91.4539585746825,0.00115214456978136,4.69926967296323e-07,4.39843425437592e-13,0.000179070048034191,1.76234170794487e-05,0.0029588952830224,8.19282895747619e-07
0.203784700870839,0.203784700870839,0.203784700870839,90.3923961352557,90.3926599249244,90.3926485106349,0.000120218495995857,5.4656436073174e-09,4.64941996838867e-13,0.00025237537920475,1.14142894744873e-05,0.00311615796275788,8.70227268023882e-07
0.233784700870839,0.233784700870839,0.233784700870839,89.0762819228694,89.0766428960487,89.0766300503165,0.000297676698039626,3.23574071935383e-08,5.65958260368226e-13,0.000348127447068691,1.28457322716713e-05,0.0032921869558038,8.85553504303971e-07
0.263784700870839,0.263784700870839,0.263784700870839,87.7854070086032,87.785870898515,87.7858583945781,0.000471693484611102,8.03987864926498e-08,6.00459803735309e-13,0.000451385974884033,1.25039368867874e-05,0.00361614090713402,9.33144562509369e-07
0.293784700870839,0.293784700870839,0.293784700870839,86.5197713347152,86.5203504264355,86.5203378805891,0.000642271103511364,1.47838934747956e-07,4.93037944436322e-13,0.000566545873880386,1.25458464026451e-05,0.00408517215591786,1.02896436970923e-06
0.323784700870839,0.323784700870839,0.323784700870839,85.2793748443946,85.2800925541669,85.2800727626309,0.000809411757451336,2.31443255352592e-07,5.15975421239456e-13,0.000697918236255646,1.97915360331535e-05,0.00469643147773979,1.18899789924853e-06
0.353784700870839,0.353784700870839,0.353784700870839,84.0642174798995,84.0650551477447,84.0650672065094,0.000973117604365933,3.35443733051835e-07,5.39851365406612e-13,0.000849726609885693,1.20587646961212e-05,0.00544706811518836,1.42525689739159e-06
0.383784700870839,0.383784700870839,0.383784700870839,82.8742991853505,82.8753433767706,82.8753252932802,0.00113339075709952,4.44673039781842e-07,5.43542235230633e-13,0.00102610792964697,1.80834904313087e-05,0.00633422980822473,1.75453424589023e-06
0.405059485187476,0.405070863136936,0.405059485187476,82.0457594366744,82.0465057697147,82.0469213398173,0.000104963939679621,4.07671450817774e-09,5.63659454455571e-13,0.00116190314292908,2.40681692957878e-05,0.0064043584185498,1.774067825977e-06
0.435059485187476,0.435070863136935,0.435059485187476,80.8990122126415,80.8999626748264,80.9003682257608,0.00025954588459267,2.44574421448198e-08,6.2692697546675e-13,0.00135601311922073,2.45021656155586e-05,0.00655797737472597,1.78756321389528e-06
0.465059485187476,0.465070863136936,0.465059485187476,79.7775327106938,79.7787102190778,79.779089380987,0.000410692843151123,5.81738614822708e-08,6.51840923345732e-13,0.00155667029321194,4.13050875067711e-05,0.00684039065388475,1.8254983089605e-06
0.495059485187476,0.495070863136935,0.495059485187476,78.6813208730891,78.6827085055411,78.6830885689706,0.000558406766957739,1.09963192618426e-07,6.29455108091816e-13,0.00176769588142633,3.0815601348877e-05,0.00724874069408799,1.89936111638644e-06
0.525059485187476,0.525070863136936,0.525059485187476,77.6103766420856,77.6119908988476,77.6123694675043,0.00070268956289616,1.73976549199931e-07,5.60143717340501e-13,0.00199282541871071,2.27205455303192e-05,0.00778016857766772,2.02127301918154e-06
0.555059485187476,0.555070863136935,0.555059485187476,76.5646999618039,76.5665652044117,76.5669356696308,0.000843543092935174,2.47412133354411e-07,5.83176150042798e-13,0.0022357078269124,2.12341547012329e-05,0.00843181406184357,2.20123167338215e-06
0.585059485187476,0.585070863136935,0.585059485187476,75.5442907726392,75.5464645177126,75.5467906808481,0.000980969174935054,3.25363006750504e-07,6.09033679712008e-13,0.00249990820884705,5.59445470571518e-05,0.00920081561029207,2.4476136744056e-06
0.609321775523189,0.609363190686562,0.609321775523189,74.737522682175,74.7389196613804,74.7402542345226,0.00108960592398377,4.01755383001847e-07,5.3199288630895e-13,0.00273155234754086,2.80216336250305e-05,0.00990661461504772,2.69959312504398e-06
0.639321775523189,0.639363190686562,0.639321775523189,73.7628295281902,73.7645555790514,73.7658588318154,0.000131371831585395,7.23274846409293e-09,5.74473452564199e-13,0.00302930362522602,2.44192779064178e-05,0.00996189459524288,2.70407964819697e-06
0.669321775523189,0.669363190686562,0.669321775523189,72.8134312666953,72.8154851216823,72.816761626862,0.000259313635547106,2.61224687030059e-08,6.35447613659056e-13,0.0033303601667285,1.62413343787193e-05,0.0101264903057228,2.71920792371816e-06
0.699321775523189,0.699363190686562,0.699321775523189,71.8893278399482,71.891717071645,71.8929657982662,0.00038382706354404,5.52088476540302e-08,6.67303410603906e-13,0.00363795831799507,9.08877700567245e-06,0.0103975355689663,2.75472622490724e-06
0.729321775523189,0.729363190686562,0.729321775523189,70.9905191911384,70.9932752950117,70.9944744389504,0.000504913722591836,9.02127123104854e-08,6.69580558438805e-13,0.00395524781197309,2.37366184592247e-05,0.01077216306415,2.81694482495709e-06
0.759321775523189,0.759363190686562,0.759321775523189,70.1170052606612,70.1201486494392,70.1212905561551,0.000622575175610489,1.31838564495958e-07,6.86349843087088e-13,0.00428529549390078,4.60343435406685e-05,0.0112475043587175,2.91597198298632e-06
0.789321775523189,0.789363190686562,0.789321775523189,69.2687859935686,69.2722638100386,69.273417070508,0.000736812940465556,1.88579312263459e-07,6.90984776580651e-13,0.00463107693940401,2.62632966041565e-07,0.0118206899396114,3.04962982866641e-06
0.819321775523189,0.819363190686562,0.819321775523189,68.4458613302559,68.4497004887089,68.4508568169549,0.000847628491263136,2.49131258950247e-07,7.11168275004624e-13,0.0049954866990447,3.82773578166962e-05,0.0124888492447575,3.23151707704028e-06
0.849321775523189,0.849363190686562,0.849321775523189,67.6482312148437,67.6525092776865,67.6536125438288,0.000955023257267449,3.05925073937748e-07,7.08502556897236e-13,0.00538132898509502,2.0165927708149e-05,0.0132491106945487,3.46314418209204e-06
0.875357037232807,0.875461155791882,0.875357037232807,66.9765167590231,66.9796114284545,66.982250998728,3.44636484023616e-05,5.69448259302672e-10,7.23159770008913e-13,0.00573423970490694,7.01192766427994e-06,0.0136968850550616,3.61140418547734e-06
0.905357037232807,0.905461155791882,0.905357037232807,66.2261540405452,66.2297479165718,66.2323000421748,0.00013557136280583,6.80116373135189e-09,6.11934552404619e-13,0.00614600162953138,6.57327473163605e-06,0.0137681806765748,3.61536299564591e-06
0.935357037232807,0.935461155791882,0.935357037232807,65.5011113034561,65.505205466412,65.5076724719256,0.000233255240589118,1.96932622820051e-08,6.51671106866079e-13,0.00656116846948862,3.80165874958038e-06,0.0139233412278799,3.6254728570384e-06
0.965357037232807,0.965461155791882,0.965357037232807,64.8013884900138,64.8059960147366,64.8083707019687,0.00032751654257145,3.75222141290489e-08,6.86928865365019e-13,0.00698221195489168,8.21985304355621e-06,0.0141594914896714,3.65229259102762e-06
0.995357037232807,0.995461155791882,0.995357037232807,64.1269855415449,64.1321205990389,64.1343970606104,0.000418356485408452,5.85029424053444e-08,6.2977618822411e-13,0.00741151906549931,1.85361132025719e-05,0.0144737553788445,3.6937327294595e-06
1.02535703723281,1.02546115579188,1.02535703723281,63.47790240217,63.4835756141692,63.4857537914068,0.000505776241122716,8.28216325744802e-08,6.15362552848745e-13,0.00785138923674822,2.8904527425766e-05,0.0148632559792539,3.75773173288962e-06
1.05535703723281,1.05546115579188,1.05535703723281,62.8541390122846,62.8603124599904,62.8624430503696,0.000589776938015816,1.15950194078405e-07,5.96363293144414e-13,0.00830403808504343,1.1431984603405e-05,0.0153251155742176,3.84153318222502e-06
1.08535703723281,1.08546115579188,1.08535703723281,62.2556953160092,62.2624398795888,62.264466907829,0.00067035965969843,1.43285392107054e-07,6.31387128687889e-13,0.00877159181982279,4.20026481151581e-06,0.0158564556772767,3.94930127356474e-06
1.11535703723281,1.11546115579188,1.11535703723281,61.6825712556019,61.6899375012144,61.6918273465708,0.000747525445871989,1.66370112543713e-07,6.05568478751235e-13,0.00925609096884727,5.34467399120331e-05,0.0164543970645283,4.08382695837872e-06
1.14535703723281,1.14546115579188,1.14535703723281,61.1347667723894,61.1426839791238,61.1445262636989,0.00082127529223324,2.008518614917e-07,5.09977893511397e-13,0.00975949130952358,1.30636617541313e-05,0.0171160598057867,4.24203483717633e-06
1.16846831196048,1.16869756445242,1.16846831196048,60.7300175186247,60.7362717306241,60.740178886801,0.000875761568798327,2.20236470583197e-07,4.73710833501803e-13,0.0101613681763411,2.84388661384583e-05,0.0176674281361855,4.38208358843895e-06
1.19846831196048,1.19869756445242,1.19846831196048,60.2270491588861,60.2340333955362,60.2377408212051,6.77619905009189e-05,5.14808916158907e-10,4.55796255961197e-13,0.0106916623190045,3.45092266798019e-05,0.0176950632450854,4.38567589000627e-06
1.22846831196048,1.22869756445242,1.22846831196048,59.7494224095717,59.7571324678138,59.76064603962,0.000132104587874207,5.19923718270684e-09,5.04709527801609e-13,0.0112236300483346,3.46899032592773e-05,0.0177784407293444,4.39106370286879e-06
1.25846831196048,1.25869756445242,1.25846831196048,59.2971372148022,59.3055799286813,59.3088961122558,0.00019302862267735,1.09824416751263e-08,4.66093707573987e-13,0.0117588974535465,3.83928418159485e-05,0.0179146782816098,4.40339801954792e-06
1.28846831196048,1.28869756445242,1.28846831196048,58.8701935149729,58.8793617999181,58.8824925245717,0.000250534881847433,2.00131920535674e-08,4.30424733311173e-13,0.0122990095987916,3.01562249660492e-05,0.0181008930393691,4.41983124588319e-06
1.31846831196048,1.31869756445242,1.31846831196048,58.4685912532732,58.4784969510511,58.4814366754144,0.000304624107845101,2.88427717021957e-08,4.58986169207881e-13,0.0128454221412539,2.74498015642166e-05,0.018334201617261,4.4434945785099e-06
1.34846831196048,1.34869756445242,1.34846831196048,58.092330371961,58.1030066600069,58.1057298760861,0.000355296999178548,3.45495336126444e-08,4.88016804163182e-13,0.0133995041251183,5.02429902553558e-05,0.0186117201382725,4.4760463424609e-06
1.37846831196048,1.37869756445242,1.37846831196048,57.741410812363,57.7528627496213,57.7553733503446,0.000402554210422717,3.99961190312358e-08,3.0251213263894e-13,0.0139625379815698,6.9132074713707e-05,0.0189305642659683,4.51715762572746e-06
1.40846831196048,1.40869756445242,1.40846831196048,57.4158325185999,57.4280250463635,57.4303682399914,0.000446396351735133,5.06028589108302e-08,3.14260836076063e-13,0.0145357213914394,4.28063794970512e-05,0.0192878492359512,4.55760589979093e-06
1.43846831196048,1.43869756445242,1.43846831196048,57.115595431067,57.1285680811852,57.1307155955583,0.000486823989752983,5.5888237539699e-08,2.95313960987656e-13,0.0151201644912362,4.4744461774826e-05,0.0196806898877799,4.61379678817764e-06
1.46846831196048,1.46869756445242,1.46846831196048,56.8406994929537,56.8544542398304,56.8564163828269,0.000523837646730426,6.02230863297466e-08,2.59434492326807e-13,0.015716889873147,3.63681465387344e-05,0.0201062006967607,4.66151656475233e-06
1.49846831196048,1.49869756445242,1.49846831196048,56.5911446474493,56.6057457895949,56.6074714818969,0.000557437800929574,5.5225898322574e-08,3.45980244650329e-13,0.0163268344476819,7.9064629971981e-05,0.0205614958056612,4.72253578553961e-06
1.52846831196048,1.52869756445242,1.52846831196048,56.366930834949,56.382265211083,56.3838816834614,0.000587624887010393,6.48209998960042e-08,3.05046828130938e-13,0.0169508485123515,5.47617673873901e-06,0.0210436890566585,4.771494965361e-06
1.5485374993427,1.54902557699218,1.5485374993427,56.2310844417661,56.2453516572714,56.2484609764069,0.000605914084255512,5.5202119776417e-08,3.55490032755153e-13,0.017376534640789,4.27393242716789e-05,0.0213798456020147,4.80959010751292e-06
1.5785374993427,1.57902557699218,1.5785374993427,56.0491716815159,56.0644897175953,56.067189687863,2.45050736738388e-05,1.08242331028612e-09,2.9362850124714e-13,0.0180180063471198,3.95560637116432e-05,0.0213883786397391,4.81499237281469e-06
1.6085374993427,1.60902557699218,1.6085374993427,55.8926151655614,55.9089985191822,55.9112751940265,4.55938850392678e-05,5.78517122112271e-11,2.430591702089e-13,0.0186600284650922,5.03109768033028e-05,0.0214161075457282,4.82028746606744e-06
1.6385374993427,1.63902557699218,1.6385374993427,55.7614148342982,55.7788450745866,55.7807179698721,6.32667077755391e-05,1.7903178342418e-09,2.27651354706215e-13,0.019303135573864,4.15435060858727e-05,0.0214601453315719,4.82622241237962e-06
1.6685374993427,1.66902557699218,1.6685374993427,55.6555706318468,55.6740633603185,55.6755184037611,7.75237710486959e-05,6.88977111014379e-10,2.71861401316336e-13,0.0199477719143033,4.68427315354347e-05,0.0215176048567831,4.83348262214633e-06
1.6985374993427,1.69902557699218,1.6985374993427,55.5750824995339,55.5946266325191,55.5956767955795,8.83652603961725e-05,1.37217207952794e-09,1.52861949000073e-13,0.0205942960456014,3.91658395528793e-05,0.0215855988606446,4.83890273450527e-06
1.7285374993427,1.72902557699218,1.7285374993427,55.5199503786862,55.5405556280166,55.5411933623254,9.57913173561931e-05,4.07413816013154e-10,1.44395018081484e-13,0.0212429836392403,3.90345230698586e-05,0.0216612399941334,4.84317973992177e-06
1.7585374993427,1.75902557699218,1.7585374993427,55.4901742134243,55.5118553945795,55.5120682315901,9.98020390926546e-05,2.9556491262047e-09,1.53801606766523e-13,0.0218940181657672,5.13708218932152e-05,0.0217416408516179,4.85070795575027e-06
1.7885374993427,1.78902557699218,1.7885374993427,55.4857539441437,55.5084644267336,55.5083014443517,0.000100397479279708,3.22679418960756e-10,7.85471371154706e-14,0.0225475002080202,1.46282836794853e-05,0.0218239140028191,4.84892920682434e-06
1.8185374993427,1.81902557699218,1.8185374993427,55.5066895140335,55.5304803671315,55.5298929577693,9.75776472239198e-05,5.42543733609161e-09,2.06246097630354e-13,0.0232034437358379,2.64961272478104e-05,0.0219051720245913,4.84924106758378e-06
1.8485374993427,1.84902557699218,1.8485374993427,55.5529808653519,55.5778201473877,55.5768426377326,9.13425083637178e-05,6.91327826946066e-09,1.84611835344323e-13,0.0238617723807693,4.03914600610733e-06,0.02198252753282,4.84756437391098e-06
1.8785374993427,1.87902557699218,1.8785374993427,55.6246279394254,55.650575177744,55.6491502672434,8.1691984272575e-05,1.60972524731709e-08,1.7991051151882e-13,0.0245223278179765,3.88873741030693e-05,0.022053093214216,4.83935661010904e-06
1.9085374993427,1.90902557699218,1.9085374993427,55.7216306803748,55.7486619148403,55.7468155408278,6.86259521509851e-05,2.32860179050653e-08,9.14853192679641e-14,0.0251848604530096,4.78038564324379e-05,0.0221139818582303,4.82668687018517e-06
1.9385374993427,1.93902557699218,1.9385374993427,55.8439890285954,55.8720391951501,55.8698380682617,5.21442457045827e-05,2.20670071408467e-08,8.40787100122275e-14,0.0258490396663547,9.98284667730331e-06,0.0221623063888687,4.80664018009946e-06
1.9685374993427,1.96902557699218,1.9685374993427,55.9917029263452,56.020991046913,56.0182173708454,3.22466543830128e-05,5.05211381251737e-08,6.27958474253899e-14,0.0265144445002079,0.000150034204125404,0.0221951798964639,4.79164490574391e-06
1.9985374993427,1.99902557699218,1.9985374993427,56.1647723168135,56.1950478767976,56.1919528841972,8.93292350356315e-06,4.46069152463902e-08,5.93871112672479e-14,0.0271805673837662,5.88297843933105e-05,0.0222097156696064,4.75803929500529e-06
2.0285374993427,2.02902557699218,2.0285374993427,56.363197141327,56.3945696651936,56.3910439573228,1.77972453844331e-05,5.44024693874747e-08,1.04900682637511e-13,0.027846815995872,7.70352780818939e-05,0.0222030272269143,4.72150804586846e-06
2.0585374993427,2.05902557699218,2.0585374993427,56.586977343075,56.61935316585,56.6154898516834,4.79441950063108e-05,5.12596294346606e-08,9.73773423903958e-14,0.0285125086084008,2.14390456676483e-06,0.0221722283488619,4.68525895147565e-06
2.08286403992246,2.0839342734742,2.08286403992246,56.787053306587,56.8252513045445,56.8161047725007,1.13515716152121e-05,1.15781038926047e-10,8.84418790397898e-14,0.0290514659136534,6.22626394033432e-05,0.0221454681003586,4.65247538983249e-06
2.11286403992246,2.1139342734742,2.11286403992246,57.0567476814613,57.096512503922,57.0864631673321,4.76844042060672e-05,1.15427306318855e-09,7.91538405836757e-14,0.0297154858708382,6.39036297798157e-05,0.0221173676627977,4.64524905829933e-06
2.14286403992246,2.1439342734742,2.14286403992246,57.3517956603318,57.3931279936805,57.3821738464758,8.74347821765467e-05,2.90533452037269e-09,1.12090322561968e-13,0.0303781861439347,6.3503161072731e-05,0.0220570454221996,4.64086545548525e-06
2.17286403992246,2.1739342734742,2.17286403992246,57.6721971845254,57.7150905486196,57.7032357417047,0.00013060321580528,7.57403601361783e-09,1.09154832747904e-13,0.0310385571792722,6.72126188874245e-05,0.0219616164485625,4.63678380313581e-06
2.20286403992246,2.2039342734742,2.20286403992246,58.0179521953687,58.0624110633507,58.0496476991102,0.000177190259445473,1.30727533997376e-08,1.22569938634273e-13,0.0316955037415028,6.2982551753521e-05,0.021828196226803,4.63669839589897e-06
2.23286403992246,2.2339342734742,2.23286403992246,58.3890606369823,58.4351205686107,58.4214084772393,0.000227196511918195,1.58897234211632e-08,5.78767443183301e-14,0.032347840256989,1.85379758477211e-05,0.0216539006884418,4.64601325589342e-06
2.26286403992246,2.2639342734742,2.26286403992246,58.7855224497616,58.8331143371761,58.8185167498887,0.000280622615651139,3.02909775109675e-08,6.24680192694505e-14,0.0329943001270294,3.72743234038353e-05,0.0214358462433886,4.66286195077714e-06
2.29286403992246,2.2939342734742,2.29286403992246,59.2073375778273,59.2564370390028,59.2409711023793,0.00033746925770051,5.06720695591348e-08,1.83532728129973e-14,0.0336335245519876,7.31050968170166e-05,0.0211711498117833,4.68892802452103e-06
2.32286403992246,2.3239342734742,2.32286403992246,59.6545059615746,59.7051548976451,59.6887700352818,0.000397737168765824,6.91438611510412e-08,3.60029045464772e-14,0.0342640737071633,5.83045184612274e-05,0.0208569288555598,4.73192451799775e-06
2.35286403992246,2.3539342734742,2.35286403992246,60.1270275451243,60.1791590042412,60.1619119606912,0.000461427124216578,9.98128566969109e-08,3.60052816860928e-14,0.0348844155669212,0.000100189819931984,0.0204903014104403,4.79367037797829e-06
2.38286403992246,2.3839342734742,2.38286403992246,60.6249022688717,60.6785476831719,60.6603952068835,0.000528539943108914,1.3024248007519e-07,6.11896948321035e-15,0.0354929380118847,9.87621024250984e-05,0.0200683861172699,4.87893130340922e-06
2.41286403992246,2.4139342734742,2.41286403992246,61.1481300750747,61.2033166708425,61.1842180127278,0.000599076488962419,1.61480928433622e-07,6.97848705726935e-14,0.0360879376530647,5.65219670534134e-05,0.0195883022541707,4.9940561979156e-06
2.44286403992246,2.4439342734742,2.44286403992246,61.6967109078541,61.7533804941922,61.7333785332739,0.00067303766978583,2.0588551792628e-07,8.86205995264715e-14,0.0366676254197955,5.70928677916527e-05,0.0190471697677665,5.14343699364872e-06
2.47286403992246,2.4739342734742,2.47286403992246,62.2706447076052,62.3288065940142,62.3078748360276,0.000750424437346918,2.54632576677115e-07,6.3910783811165e-14,0.0372301284223795,3.10996547341347e-05,0.018442109305262,5.32927332486111e-06
2.50286403992246,2.5039342734742,2.50286403992246,62.8699314175174,62.9294912172481,62.9077049018815,0.000831237788082931,3.21947050068941e-07,4.50826231837976e-14,0.037773484364152,8.02716240286827e-05,0.0177702422456996,5.56392940609385e-06
2.53286403992246,2.5339342734742,2.53286403992246,63.4945709789172,63.555583470501,63.5328666251153,0.000915478762496748,3.88888786270802e-07,1.03710776372875e-13,0.0382956461980939,5.33945858478546e-05,0.0170286907320012,5.86588470241622e-06
2.56286403992246,2.5639342734742,2.56286403992246,64.144563334994,64.2069185059518,64.1833578152582,0.0010031484456914,4.78022847611177e-07,1.08900222143723e-13,0.0387944802641869,0.000113123096525669,0.0162145777022538,6.21042715565068e-06
2.5883997252641,2.58866289845407,2.5883997252641,64.7177985934541,64.762913538143,64.7570033762604,6.07107516054575e-05,1.19847436458982e-09,1.41522637266309e-13,0.0392047828063369,9.74126160144806e-05,0.0160361984503368,6.268325421388e-06
2.6183997252641,2.61866289845407,2.6183997252641,65.4146934943274,65.4605107232928,65.4543781327084,0.000154630203733156,8.81083590885443e-09,2.37267523408456e-13,0.0396846383810043,9.71369445323944e-05,0.0159410280294701,6.26107364354311e-06
2.6483997252641,2.64866289845407,2.6483997252641,66.1369151985273,66.1834343681112,66.1770756347105,0.000251974723291046,2.37527706987346e-08,1.94072382866633e-13,0.0401604361832142,9.31248068809509e-05,0.0157650942741476,6.26326430008817e-06
2.6783997252641,2.67866289845407,2.6783997252641,66.8844636492431,66.9316752301529,66.9250933565199,0.000352745563803136,4.78669153358519e-08,2.83365465863537e-13,0.0406297072768211,9.20938327908516e-05,0.0155055234804529,6.28187158824289e-06
2.7083997252641,2.70866289845407,2.7083997252641,67.6573387878016,67.7052292861044,67.6984286904335,0.000456944022918673,8.19817555987745e-08,2.19672849865774e-13,0.0410899026319385,9.54559072852135e-05,0.015159442892557,6.32651146759144e-06
2.7383997252641,2.73866289845407,2.7383997252641,68.4555405583233,68.5041118049994,68.4970789384097,0.000564571443073891,1.25562415613632e-07,2.64107594262206e-13,0.041538380086422,8.52467492222786e-05,0.0147239807348356,6.40229648141144e-06
2.7683997252641,2.76866289845407,2.7683997252641,69.2790689012036,69.3282713983208,69.3210413195193,0.000675629210656283,1.85623633294463e-07,2.55772777824737e-13,0.0419724183157086,0.000110071152448654,0.0141962662426529,6.52109866194905e-06
2.7983997252641,2.79866289845407,2.7983997252641,70.1279237596318,70.1777545921504,70.1703129643574,0.00079011875691728,2.57317130960482e-07,3.37692473545443e-13,0.0423892047256231,0.000120533630251884,0.0135734296944854,6.69283042853408e-06
2.8283997252641,2.82866289845407,2.8283997252641,71.002105075866,71.052629862912,71.0448909206316,0.000908041557515581,3.31936934270948e-07,2.3485763056449e-13,0.0427858447656035,4.52036038041115e-05,0.0128526024427806,6.93198752443891e-06
2.8583997252641,2.85866289845407,2.8583997252641,71.9016127921641,71.9526678174734,71.9447721457109,0.00102939913268249,4.41046351910685e-07,2.44904397524686e-13,0.0431593535467982,0.00011043157428503,0.0120309169456974,7.24973499188764e-06
2.8883997252641,2.88866289845407,2.8883997252641,72.8264468517154,72.8781179878861,72.8699535131454,0.00115419304739096,5.52528800697543e-07,3.71410852785094e-13,0.0435066614300013,6.35590404272079e-05,0.0111055067983727,7.6564008217872e-06
2.90958540091516,2.90964501867504,2.90958540091516,73.4948107032105,73.5403938032687,73.5385468248278,4.27374206473017e-05,3.78336141675475e-10,4.04451771319866e-13,0.0437361216172576,5.22835180163383e-05,0.0107256750561291,7.83234652956821e-06
2.93958540091516,2.93964501867504,2.93958540091516,74.4628308312967,74.5087705999613,74.5068875616416,0.000173237185738375,1.30228382512442e-08,3.28343859864717e-13,0.0440567303448915,6.64861872792244e-05,0.0106298599050305,7.83004296067702e-06
2.96958540091516,2.96964501867504,2.96958540091516,75.4561467505991,75.5024683941156,75.5005195494741,0.000307169519486,3.53950398401266e-08,3.21785443329593e-13,0.0443727988749743,5.09368255734444e-05,0.010422565000539,7.84303784229223e-06
2.99958540091516,2.99964501867504,2.99958540091516,76.4747584024444,76.5214322898537,76.519439343363,0.000444536148103037,7.61705955572243e-08,3.88460705071595e-13,0.0446809409186244,5.70854172110558e-05,0.0101009284249756,7.88242959970376e-06
3.02958540091516,3.02964501867504,3.02958540091516,77.5186657309532,77.5656948201358,77.5636434135959,0.000585338842858591,1.32100417925599e-07,4.00075048201018e-13,0.0449776826426387,4.88683581352234e-05,0.00966208954437064,7.96209525333325e-06
3.05958540091516,3.05964501867504,3.05958540091516,78.5878686774522,78.6351925935596,78.633128143847,0.00072957941937249,2.1262234821533e-07,3.26288227101134e-13,0.0452594663947821,8.60597938299179e-05,0.00910318904060858,8.10058082834075e-06
3.08958540091516,3.08964501867504,3.08958540091516,79.6823671851307,79.7300359616056,79.7278898302466,0.00087725973829727,3.03507313435898e-07,3.78367021614508e-13,0.0455226451158524,5.46062365174294e-05,0.00842136894207357,8.30784934890971e-06
3.09816417665426,3.09693360411932,3.09816417665426,80.0000000772998,79.9998329645023,80.0455940393731,0.000920123000163058,3.30816176172122e-07,3.83456904877571e-13,0.0455939620733261,6.14039599895477e-05,0.00820339523973956,8.36961114458745e-06

